Language-Conditioned Imitation Learning with Base Skill Priors under Unstructured Data

The growing interest in language-conditioned robot manipulation aims to develop robots capable of understanding and executing complex tasks, with the objective of enabling robots to interpret language commands and manipulate objects accordingly. While language-conditioned approaches demonstrate impressive capabilities for addressing tasks in familiar environments, they encounter limitations in adapting to unfamiliar environment settings. In this study, we propose a general-purpose, language-conditioned approach that combines base skill priors and imitation learning under unstructured data to enhance the algorithm's generalization in adapting to unfamiliar environments. We assess our model's performance in both simulated and real-world environments using a zero-shot setting. In the simulated environment, the proposed approach surpasses previously reported scores for CALVIN benchmark, especially in the challenging Zero-Shot Multi-Environment setting. The average completed task length, indicating the average number of tasks the agent can continuously complete, improves more than 2.5 times compared to the state-of-the-art method HULC. In addition, we conduct a zero-shot evaluation of our policy in a real-world setting, following training exclusively in simulated environments without additional specific adaptations. In this evaluation, we set up ten tasks and achieved an average 30% improvement in our approach compared to the current state-of-the-art approach, demonstrating a high generalization capability in both simulated environments and the real world. For further details, including access to our code and videos, please refer to https://hk-zh.github.io/spil/

==> data/grasping.csv <==
x,y
-8.428970246588047,18.1008271462719
-4.8085200108513755,26.74529957013429
-2.0898074546852254,24.75189336157603
-3.4267579327383726,26.06187679006595
-3.856201778313969,29.13278356529912
-4.639301725847223,17.488205607387176
-8.202510316911717,16.503055835489242
-3.7154957117768355,25.888432732145574
-9.379180520169644,15.849522297914174
0.32869930566441957,24.879659812365777
-3.867157440147972,16.156874904213826
-9.466371261537933,14.651380542241524
5.369033580172939,26.24912628034658
-1.0501368648363119,25.181221281493457
-5.391183038756732,17.18837801959886
-7.776541592291986,15.352700272568837
-9.490143878466048,16.98804445158951
3.941899896174919,23.545932724739334
-3.0037900137923974,18.431930556873173
-4.802962168652728,14.673557095501932
-4.948531506626314,15.610352454395382
-5.260506943787172,14.780809039021044
-2.605700837117649,17.461871969441457
-7.7283840482057755,20.03978743816394
-11.613121090327548,17.17587282040266
3.9782803625526335,24.802585321485644
-2.2436307055843887,18.073748367266617
-3.5927363972208304,25.134315880174245
4.5779706796305755,25.061696785300395
-5.075591978073438,17.314653091553218
-3.8318287857159286,14.362205935625932
-0.5318249085533405,25.374591123871713
-9.89943248702969,16.6598918457612
-6.270721659697073,19.12768950987725
-2.182620207655799,17.58854771942476
4.792105750202313,24.324679157431135
-4.4634998883988946,16.87547748032329
-1.010900142287425,24.958551992803418
-2.189533751627445,16.601014854418075
-3.523723685213284,16.34549814918536
-8.573131580462297,19.975750041085103
-3.831131226107981,26.998006263736745
-10.387611537172745,18.337647120870773
-3.459729805328388,28.13806468186752
-7.082124358771778,19.71968136359137
0.9949480892985234,26.434499324313567
4.295288918126368,24.731209186757773
-1.8250387607439045,27.285120292118865
-4.358362188802275,26.277341493471482
-5.661115681410971,16.196068235224917
5.63173228437624,25.647404146567855
-4.286075299100066,25.886513851297902
4.401169817530791,24.47966036523716
-7.391049839428749,17.471621429522223
-4.089440318488634,25.960816655861635
-7.808203528024977,13.017039222003095
4.633524872800263,24.757485078108527
-6.900684361207247,20.14719814202668
-8.0533324143129,18.636427786923463
-2.3341617822548906,26.84250011103721
-3.287865011247717,15.811335670267269
-8.24627200112608,13.675314204888313
-2.2010454859095017,27.256350943464913
-8.67516906756885,16.730529002214467
-5.057177501802777,17.400582905238817
-0.49361027518952244,24.41968765262461
4.641558803935069,24.792815743183187
2.8931546648185282,24.669836480931583
-8.733717536779405,15.245697018905753
-9.340582902466528,14.88525113941893
0.09106434536605382,27.430574390955204
-2.9546108885532276,17.701117672191486
-3.785108680594808,19.31664294101919
-7.473221716214602,16.948728497143925
-0.8795731036557415,27.36942490677941
-2.747472214139126,16.678236708946688
-2.0766178955066232,26.43067677426792
4.748848736445147,24.5291732039077
-9.303290090108225,15.356274114078678
-7.962192117158028,17.832636721994845
0.914335348271425,26.550275292471493
-6.160607560363785,18.69127734918764
-0.8688735433910012,25.600788209882676
-8.614828683414608,18.37933175690398
-0.31680272614386107,28.63988107465278
-7.126860724532361,19.838168753623194
-0.674073796209194,27.38862821527929
-0.46365228894948796,28.854539731617997
-7.820883631073026,18.16281945300232
-3.8660691488163654,27.54382283027992
-6.848122284505029,18.047342653437948
-7.712425242793921,19.374671756320694
-9.651831608788862,15.899607068486157
-2.8693716289656073,27.271727844922967
-3.2535508570986984,28.049888400736847
-2.076713355450972,28.833953510559144
-0.8516403321026372,25.676760940447636
-3.731115795511113,15.691502809455603
-6.860247262207424,18.30809084402569
-0.5429424174585968,25.576733384244772
-8.908777145993742,13.622678150768806
2.650543447250523,27.076603283487493
4.392340448114615,24.635386378028958
4.9435265711119625,24.26660830758959
-6.391084813184903,13.194271029145535
-9.520531115357294,16.10928973649823
-4.691845241262834,26.705006882796255
-0.7957439795881415,25.97204781941504
4.7475103271930275,24.626153837393712
-4.359771372867718,14.611036705724613
-8.809175676047426,17.59972135721422
-4.681483901913039,19.874560523957832
-3.1230417901994643,16.27189820630578
-8.325967579815357,17.544119446546595
-3.0543050312789246,26.21363434145275
-4.356778493121622,17.013295562473466
-6.421935342922088,12.197596494140923
-2.3252425724423755,18.093171417074643
-2.901183005813816,28.374289149248256
-3.6065435549774603,14.497209403028231
-6.989745711017247,19.49155068121096
-6.313737944571312,19.31783977687371
-5.316769202036834,16.706558682108085
-8.931801839564072,15.35571051020486
-5.776991210354735,15.495017616031493
-7.544338041320723,16.312219928298642
-8.942910202537883,15.824492761630658
-0.2472173212209816,28.703446581197298
-2.4322919425381895,16.468842752652982
-3.2830622966589904,25.709794400136648
-6.702145578927646,19.309308283123155
4.295617330581774,24.871646048195803
-9.216093696377309,15.033347514873533
-3.733399295842613,26.732408066039195
-2.8219867551908133,17.409541837175247
-7.859287948482519,14.483907895292685
-6.324242890872877,17.503126564793284
-4.230396204015782,19.19098856835882
-6.950720327721671,19.457902863964893
-2.722222122696825,26.037952327451265
-6.909690524655483,16.238875461257344
-7.945781423488888,18.8022366528067
-7.5012235546109185,18.713150943013574
-11.812395481864971,15.835703434737491
4.79609613515361,24.25338498613734
4.982901261519355,24.537981069155972
-1.1608082904035588,25.688429331421236
-9.143785588295104,15.932084822278657
-2.205940363926871,27.272725967732395
0.8536089106370093,26.024038589779817
-9.219407664335954,18.199733874216324
-2.3577894022576187,26.403026816446545
-0.22695712624252065,26.483026924018716
-3.6491926022666843,15.846392164618482
-1.0102137914010378,25.310413013458692
-12.03355300597921,15.880236304094995
-2.662760235481159,27.673085498534157
-8.859476572684887,17.918431525991423
-3.0129839898543285,28.824151802108194
-8.769930704506697,18.21536020343838
-2.875375643881964,16.49030040620004
-3.639307517934666,28.126915782266853
-4.332047783381493,25.61924637217846
-6.801540456809506,12.488875860883999
-0.631978449778065,26.057536290591067
-4.154073714183606,18.84087092813725
-6.125407318150347,18.921563661604264
-5.978920761550855,16.286530727551142
-5.035842418296505,15.90745532548547
-3.535277645165451,16.654865600723156
5.534008280300436,25.11776519285059
-6.7031326077630435,18.216920736704655
-8.321647724606832,17.934774598909012
0.4679975128052677,25.96421204445135
-8.929682053061459,17.051055526473263
4.318274578093792,24.49947192886733
-3.1113515252252424,28.464839025396294
-0.5374312773749194,25.526160830459066
5.157651551350823,24.850769986220318
-5.3128950163542035,16.639851680431992
-4.118247650490637,27.351057831808237
0.051707785528608476,25.484542032050364
-0.7451037136710823,29.58814612226147
-2.878913124820877,16.279593783658413
-0.6619007144903943,25.743025817316813
-7.256167434034658,17.617015782044007
-6.860242432956195,18.707184807355656
-1.2977351912549455,25.20922986435614
-1.0896601038311877,28.14366283888122
-3.6093487518851144,27.602191507177302
2.809542582126807,26.84749782216185
-3.8526227627227523,26.642461135924837
-4.187581618545604,17.900801055532526
-3.6331352478906567,17.004173821294646
-2.8015743785209333,15.948835602685428
-1.3424595396710415,28.787268721663363
-0.4564219181961543,25.462098161526804
-3.7367103696240913,16.246827633072215
4.766933305734355,24.566798229424897
-8.914627582944824,17.207215610930994
-8.015036895292507,16.41400798226902
-8.895484028446372,15.43034166111621
0.3332049644114857,26.27293089178257
2.756915243157144,24.942709979753687
3.271659630590861,24.138777980930424
-2.507610383810182,27.812799281442636
-3.239470868341127,28.018878459326906
2.422677960112205,27.365199519821587
-3.5160321120695563,14.816260580467647
-3.9922986156229094,17.988046000004257
-3.96812603953599,27.10167646336143
-2.7562020556047977,29.080890877551408
-6.586851191653094,19.299105179427876
-6.8445426916838015,18.43907496483428
-6.5550799497035,16.957769987090273
-3.7886460805883173,27.951579131766856
-8.172612049298394,18.588113066078126
-5.841748778482841,15.992052113789157
-7.530638339300237,19.66293413907756
4.569514266583201,24.75110200607077
5.553054732065018,24.74447960325418
-4.195507162858149,16.351024619919983
-7.223550535794471,18.512958274815514
-6.150208978114992,12.456990519859113
-8.810716511351776,17.032715957028046
-1.0810540649887699,25.519646297499488
-2.6421648302157448,25.207868315631085
-5.174022895777107,16.37934335785566
-8.866598804329755,17.071165268746416
-1.3531484102927087,24.812071855737152
-0.2389372087502723,25.985462058053837
-7.813085198040199,17.39627696039263
-2.304826522794043,27.44179021698144
-5.214975445214771,16.61680575419882
-0.3482006847362906,28.823169862387484
4.6719627829014545,25.56214981827074
-5.048297543172023,15.433674310422372
-6.170016567273667,19.06300992247351
-5.221600340048474,25.654743966066075
-3.71381183251852,15.635227547712736
-3.4468989844470643,27.623343032211178
-7.199253888965936,19.41838288889514


==> data/rotation.csv <==
x,y
4.39270430864697,-17.105867133228347
10.614865745810167,-16.740460250532685
3.3703050808870563,-18.8224403990451
3.8513346468695713,-18.155233763514925
-1.586157098145879,-16.53528811236897
-0.30177085510787166,-16.995775777698928
3.567037115299583,-18.323786290803167
10.532334291014777,-19.9896824256738
3.5418469680527846,-18.60589487989166
22.372688465382243,-11.205302240794055
9.447433403644853,-20.939974381770547
3.813585235614073,-18.533233408702316
-1.3265065289112954,-17.244528303060132
7.841312311891411,-20.494493388326635
2.9008236206953364,-16.143086122930768
-2.0573226712491954,-16.205833149103235
-5.842914771646348,-21.94305426240144
-4.312838394568874,-22.652613850071806
-3.0033033020823137,-22.412304268498684
6.028029847464055,-17.54632951956778
0.722875819084965,-10.644940138700502
9.122550670346795,-17.421175168739108
-6.336502044856526,-20.96285194182256
4.132724461642675,-17.473989717176583
3.3993577373584505,-18.639784622851877
-2.9781376599383917,-22.652489127486547
-3.9406002829527322,-23.3463097749758
-1.7052669446660271,-17.063442819284592
-3.375896930518183,-23.40995514635884
8.87565496146965,-19.08352211981363
9.603106431743083,-19.426566536298246
-0.9662820005361232,-16.036250351917605
-0.41860481841023495,-15.564082582672537
4.576657451593842,-18.81900358695429
9.005659005001519,-16.503452867234746
1.4084838993844568,-11.438565808353408
4.432274982271114,-15.51616852209225
1.4994910778232953,-10.459793343964819
9.756463482991732,-20.653551184853782
4.1899435829504075,-17.725490584571524
-1.690098239057727,-16.788243072590717
-5.061910212078848,-23.050586613061732
-4.089111970677541,-23.77647873688949
9.979853720823165,-16.230890405678075
-4.207505101359227,-22.827092962328305
-3.0213053932134244,-22.898943071859584
4.025094596569552,-10.708031343187775
5.55831362891053,-17.506211218433148
-4.732696030184966,-22.801712277478522
-3.8781732606567845,-22.53622139410645
10.05476591346367,-20.135977616334774
-5.052552965818795,-22.707907439687336
-4.969827923935218,-23.188299512024003
-4.146296777131725,-23.820156238826886
10.2982497083558,-19.801144901366992
7.85883155932188,-20.40692829793134
-1.4730991083708205,-16.712023934978255
-2.896842584912808,-14.265975006376463
-0.061791887229712794,-15.976012206316852
-3.572365150289805,-22.946158939363432
3.649137310354646,-17.435362829286653
-1.4014205172547525,-17.081798824501057
-1.2157893161819533,-17.43860944296846
-1.6620944266104698,-17.63457339481356
-4.736353083078562,-23.425015141645993
8.55359083774108,-20.534754522391538
9.90080735919076,-20.000703618167808
10.365551122473647,-18.815070751965415
-2.4349778538233977,-14.908922781010384
-0.34361504080506833,-16.090891632166844
3.890191908003331,-17.692340002059087
10.1896236884149,-19.255927252807457
4.095931943233789,-16.50162440993227
-1.9909397699780433,-15.82046768630271
1.388651974664732,-12.112384049588771
-4.312973219847801,-22.611049286007976
3.6084287433649687,-17.929758839180604
10.404945752690072,-14.576058069855492
-3.6291089529359417,-23.368140646875517
-4.974256503834396,-23.250710524157167
-3.2958872644869115,-15.814070383761765
-2.0483594418566273,-22.17068381755902
-3.5867870163001703,-23.103800102090975
-4.503774194239808,-23.22561386675304
-6.3196932547897475,-21.204401348564694
3.5010600136486545,-16.90127575620561
-4.488746370038456,-22.219365823869484
5.0939775051622,-12.853850043009748
-0.9437236471761921,-16.064324461787564
-1.3990915655786895,-15.530638626807633
-1.0855612644792525,-17.380101365664977
7.466300579749733,-20.52759254018508
-1.1897744856454522,-16.703811518828545
8.868596768025562,-20.29562128336843
-0.11612970199325286,-17.291734956237505
-0.783789017138958,-16.32318482305156
9.009950448821927,-20.760258445426963
5.916348287852459,-12.639482997182528
-0.847225656880028,-16.244926286069443
-2.0478680513380754,-17.15250172443298
9.066701536730578,-19.15111925770543
-2.407006023180122,-22.734479137618752
-5.223371472369196,-22.349994749893185
9.984986417836891,-19.576082277516377
-4.195169912079201,-22.41418549616347
3.9533329659315894,-19.085061024278904
-1.00328769698569,-16.538027153395138
8.816879526286723,-20.882938427029607
-2.121605098614567,-11.789883870903727
-0.14524343942498655,-16.254780904935064
-7.176263609898897,-20.549412225716797
7.137295826094311,-20.491392519368347
-4.946921645603802,-23.127429455510622
10.245683916210002,-20.653948918677475
-4.913556436383568,-23.077783676396667
-0.9229581650638625,-17.03100172921975
-1.1332151126660164,-13.939322317907065
-1.1296155551563185,-17.030175079491574
-6.1560311449057386,-21.72151542433162
-2.035676843957175,-12.937708750891248
9.384486191704978,-17.41195489256519
-2.840463356290464,-13.955359413075577
22.68169902458959,-10.038976089248255
8.746790985560233,-18.370081055817366
7.635435925804443,-20.509474256811423
-1.7832714306111694,-16.085350543530737
-1.1222234960566422,-16.396306326980547
-1.6615642734803566,-15.500712180999114
-1.2941020979695022,-17.741133408842057
0.7802472068148015,-10.437799411376197
9.517121767695185,-19.31928375125377
8.729881563648265,-19.736703444243297
-4.785146695408785,-23.246446808754566
2.5378866576071637,-11.181575338273657
-6.381648824499685,-21.32326997279777
-6.476319353487549,-20.98402916216836
2.938593097697452,-16.201486725390954
8.05202099777329,-15.428610116685746
-1.878902055998175,-16.93157095188598
7.115406338236023,-11.641934512764117
-6.780277139602559,-20.59847228158819
-1.8918143130857816,-15.09953384298322
-0.2177890735037281,-16.037409004165813
8.734340038916045,-19.499279248993645
9.166894995510587,-20.074670943281617
3.7811391824882503,-17.526604027221577
3.7353355314221837,-18.79671443729666
-1.0608689670995959,-16.52866988833419
-4.608589814121039,-23.276228197900124
-1.518062011086252,-15.721984215597978
-2.234217862573421,-22.019047642083624
2.8771795395791147,-18.117235287590105
-4.214764406802571,-23.39752517362602
3.647853831674116,-18.76588977120593
-3.8824158872635963,-23.814028022041512
9.70716359710878,-20.78181955798782
-3.4671569170695853,-22.47242376231375
-2.021805510568539,-15.845939674925708
-5.717063397811497,-21.983757191913803
-1.2073340630526064,-16.656278954197486
-2.344194963784297,-15.25418110958395
8.408633070037874,-19.166431000014015
8.389700454040943,-20.825239930709678
4.288022890123404,-15.805879193836478
1.3578146168099623,-11.362866018829445
3.0871858502617155,-18.20979793721248
-5.126527868873527,-23.00049113853112
7.492484915154021,-20.48645452811409
-1.1365951010690438,-16.607904884123705
5.223347123843166,-18.104124755990615
-5.033332932326976,-23.091563236295332
9.394186259375276,-18.276523230965374
4.0444284278841796,-18.92724123695337
-2.490226380482056,-17.277807786392216
-4.83102527742487,-23.59642740069219
9.412957071055288,-19.540991085739886
-4.316567624326572,-22.10527905854546
-6.571225862907169,-21.199558193253328
-1.1270492356151434,-16.892534706179436
8.680894575451283,-16.040552356731762
11.20796916825537,-18.898512391703754
4.260429835061746,-18.413443662712012
5.50317908401794,-17.96793302075727
-5.0939049398694864,-22.634192492531767
10.20446928174457,-19.832528745111382
-5.789251002297627,-22.104415041870045
-1.0356067780478462,-16.610577256350382
-1.2156995599242406,-17.026101136610126
9.524912815960054,-21.125008136309244
7.89967590905999,-20.830671119423236
10.311831153387116,-20.009748658311505
4.734370932951509,-17.77685388702734
-1.5472031020897015,-15.782451916628442
9.52672774048191,-18.325165958994297
-4.129344437002787,-23.24635363023279
-4.739954261336075,-23.67949042730782
9.843439562281754,-18.412629988326586
-5.4405123815376415,-22.610111665388846
10.080781830623915,-20.091216215071714
-3.0667750714531428,-16.06798259347749
-1.176349820830799,-15.891234028336704
4.198013321327867,-11.67364365259808
2.7875088513949504,-18.36831464871691
2.399988251315745,-15.891299044564947
3.640906946946044,-18.701279615427147
-3.3004779336111754,-23.577447997231108
8.904752909647069,-19.163917743592144
0.025217437428678394,-16.478857242415216
-4.44118636280571,-23.92253128206092
-4.819420635584754,-23.548095100055868
3.4817493938123008,-12.767967778179425
4.241049960199685,-18.285178354033654
-5.14705616422996,-23.48857853281592
20.098691248818092,-12.791463299960192
-0.1991335941966373,-16.349996158602977
-3.5578860825919882,-23.28233853479491
-2.7694124415872614,-22.806967145021943
9.979116221563167,-17.68494129694877
6.984903278553915,-20.437250042346577
10.058564499004143,-18.462610237385448
8.660120655162002,-20.50561071244476
7.69128063267724,-20.49010952238172
3.0356398692953714,-13.034667118259055
8.764542253081476,-20.85399124600953
2.8815689533844426,-17.561581266076765
-1.1667015498282403,-16.097418143908694
10.315701136412448,-20.574082124114657
-1.0240348143274536,-15.99359298862491
4.074303763730958,-18.812045759417828
3.6526208297200795,-18.45569618491293
-0.9934185648944462,-17.187793527426997
-0.8605380985307337,-16.660989610322257
8.512673017911096,-17.092272061220804
-2.9668183968240784,-22.916749850640304
-2.8041219337816843,-23.27016451962145
9.415684444629054,-19.597059066236202
-0.7867431683108593,-15.461462313233497
2.3832354706467522,-18.4447186273307
5.860374866027525,-16.687807371703233
3.494819629698016,-18.459598385106375
-5.2529619159553755,-23.168861136947502
-0.6880900609402075,-17.015369009293927
-0.8399602546778002,-16.257397446186186
3.5073916742952247,-18.484778640441316
5.510585233881739,-17.5197904434999
-4.7248233539245,-23.923656721540564
-0.7842317284961429,-17.156808348619673
3.2249189751007528,-18.492381080253146
18.012836649726363,-11.588357488207215
11.909329880887292,-14.941034054607044
3.571809437602977,-16.22597514893548
-3.883959568353756,-22.616303292250834
9.60905299082752,-19.472717935019503
-3.0610068069427716,-22.409101095527582
-3.0128720751149762,-23.313729438355626
-1.1049355739448983,-16.007124207280185
3.385356615001093,-17.354220585393232
10.29797665658689,-17.857405144228863
3.2063746201946635,-18.096184428176347
-3.0164851423379733,-21.33537368830857
-1.3737319200777103,-16.459272838525614
3.0233771553001927,-16.391044128867676
3.9060237270107634,-17.423616494463182
-1.8085275388255808,-15.97654399736567
-6.290084293506974,-21.201309346793643
4.90446602856838,-17.083735212696364
9.788171872239895,-18.274175460120237
7.588865889190304,-20.51460956920665
-1.5573829786100928,-16.480918493639923
-20.081113515059496,-12.910786623803459
0.6589838700374954,-10.550760862986886
-3.668943827348074,-23.45091773590726
-4.786621898518411,-22.82634998788676
-3.4467493219162297,-23.698527990295535
8.739726472559077,-19.939323835326704
-2.4722460412127605,-14.80709412040638
10.674659744830205,-16.73816357322319
3.200110774551443,-10.142678564630936
-1.0737376177509772,-15.881046525530747
3.692611193121198,-16.511062523009652
-4.99476844684304,-23.070739165484557
10.256695228502357,-16.9124605824976
5.486736028425715,-10.138887930092718
3.646069351686735,-18.68032794628869
8.189827319203893,-17.879725941155606
8.620992571675167,-20.580292173260847
3.513685408727591,-18.892825966339167
3.860647842488309,-17.317168791035563
2.937082254016997,-16.675063966316745
-5.033661967247722,-23.34376055064884
-3.072389228020537,-22.920996922743548
9.58505406869905,-19.413063374434614
-1.4982636165640009,-16.218360903936112
3.2710557650081102,-18.736202338055705
6.085735965509262,-16.838914038304235
-3.32911140789304,-15.70757741057988
-3.145995428021888,-16.271040654647322
-4.679263553949277,-23.243689203295485
-0.46902672815732527,-17.609486272046322
10.180102852119944,-20.162105301333362
3.2936374643613835,-17.835393075828847
-2.52822103249137,-23.187050021066877
5.675593176279045,-17.88100997902378
3.228275698189083,-18.089492027457023
3.1821040995078764,-18.257802356079445
-3.886270110342148,-22.479038261819277
2.3948102807598945,-13.805212889528946
-3.721978870264284,-22.07436241949802
-1.2941700073611562,-16.549868527857292
9.278925764841553,-20.04210808244067
3.957956703094954,-18.76609933894658
-7.009813371734186,-20.773916667635778
10.197512176535197,-20.087337373180976
0.7232692561354332,-10.493227855472089
8.639217167009612,-20.872478349405803
-3.886006565027229,-23.381736499460565
-15.883413101862992,-13.435254909654507
-1.4064901808370551,-16.665784477604916
9.983183429106193,-19.026296242077464
4.4770220815463375,-18.903498831416748
-4.136843517084249,-22.787050827931896
-1.6044119219918913,-16.539874793622293
0.7109115906733081,-10.241320037482689
8.863665046058449,-20.578534521945027
-3.527168972978881,-22.958740844473347
9.746449038165242,-14.362743670678272
8.357198108935696,-20.965464297847454
-1.5264524963020258,-17.321986479766814
-1.2544742949137326,-16.395471577157032
10.452302564733094,-13.323941510667943
3.8848186255043196,-18.17500172731342
-0.8679178600775154,-15.735562318901373
-14.950626775243373,-10.766651781446583
1.967002895755552,-11.578268780493616
7.8669331396551545,-20.62396380426923
-6.008428931730771,-21.501294030729294
-1.8324992629710217,-16.096812078707966
4.227535789006872,-18.73911681983441
-2.6166316931175717,-14.633095525332719
9.305771936182415,-20.820049519783545
3.6936825127408492,-18.526192016220786
3.455172566481955,-19.03520979520971
-6.0046226694638465,-21.638705131777876
-4.105423524902095,-23.331962544957317
-3.3361944826349905,-16.072260093208595
9.783917573191717,-20.32330761951889
-2.152754326138173,-22.58656550763059
-1.3372959849867532,-16.69776901895751
8.036009636813997,-20.874556499494904
-5.030486657160801,-23.327027682975146
9.542735335760073,-18.223573913644728
-4.9903758388138915,-23.16042397763618
15.419884356443562,-16.073587527913034
2.6474235011244978,-18.013236588639753
-2.9933360713715205,-22.829566172656925
4.219777339560617,-17.91951504797377
4.2890987345346385,-15.696438638684567
-4.285396132744315,-23.121469880316507
9.364505458913664,-19.47636013756317
4.503548303372653,-18.907743883978696
3.349354765196587,-18.256536954148658
-6.410269201396054,-21.32049369269958
-1.1331515703487083,-17.23586811546659
4.302799167573608,-18.185470678390377
3.138556042732904,-17.42601594149236
3.6994306106039185,-18.919721601676123
-1.9064235854821772,-16.844969245594722
-3.4383760010308104,-23.168121187068117
-0.779136066559539,-16.634962612210312
3.1851448078783533,-19.034487217006617
9.35176865231515,-17.75665274937374
-1.4839118586530122,-16.611153796375948
3.6727219139010154,-17.515872977950558
3.5405382381321315,-17.400139218975596
-3.045192940987951,-23.48660665318214
-2.551818164700875,-14.802305402136124
-4.481760174008714,-22.538948804235677
9.677583509688764,-17.95620119174812
-4.738638071750726,-22.95376023447356
-1.8949470294079422,-16.415509650846634
10.438576058397159,-20.538592499872852
-3.0148833216871123,-22.402029545137545
-0.839795550361809,-15.984968899054492
-5.347931142264017,-22.40387592820581
-2.4180753980458287,-14.87963967508824
3.601988616722327,-18.758840094851426
-2.8517817515395754,-22.77077763049114
-0.5001453927633868,-17.17996636213936
9.700876482581739,-17.974632716292394
11.794486547797442,-18.474627089551138
-3.6146977674308927,-23.530563124480167
8.863222350550267,-19.690145521208144
20.080596992716526,-14.538934740359803
4.196990531222837,-19.170541448796964
-3.7595688558862026,-22.261399287062897
-5.1892317399445,-23.084346800240933
-2.5432274617915467,-17.09813501059106
4.451311988425694,-18.861472452098866
3.481293690398227,-18.56694674091149
-3.3807449764147646,-23.310805540910327
1.0080482802883224,-10.457166908331855
-2.8006784224302037,-23.190488349628566
-4.795889641194649,-23.05790789913566
-3.572740182887334,-23.3520872987207
7.485285543609585,-19.589455795481648
-6.535977304906579,-20.841163812521103
-3.2175739337364138,-23.265954606936106
-2.4519027003751903,-14.850079404610131
-5.360891931312166,-21.464505183197847
-4.185498297875691,-23.447125866659498
9.411804343019103,-19.28453570476494
-5.571160251985668,-22.318699958046675
-0.5687382159450702,-17.756654390819765
10.205901869367988,-19.74653584508641


==> data/translation.csv <==
x,y
-6.89524534854313,-12.982413865842425
16.214042398091067,-13.590395833091279
5.7134130189645775,4.913595838912579
6.508740759292393,11.108246202766717
17.220600441569026,14.84994272330147
0.15753663686112063,0.7384564114930906
18.76542956395954,-11.669827605614424
7.245973943401506,-0.7795652482781473
-14.783889032298658,12.347771861267175
4.176762484086452,-1.5840902726220152
-16.14688223704902,-20.224171643613683
-2.3187383838738223,5.816137383289207
22.73883639883788,-0.9445154334621233
-3.2018837802509865,8.131001272008156
-1.642460820485044,1.7208061337292855
-9.891173322573788,1.147551491779503
1.3652481160058165,6.357756157437781
21.60800720043318,-5.210079909429344
-1.091805057623479,5.325116975109173
-21.602228655390263,9.137590338342658
3.4362743152441713,11.837329783495766
23.242524520535042,8.215692822715118
-6.03279061527354,-4.628187051638975
-2.1262561336184187,4.031399040320937
11.774522672505242,14.946646819610184
5.787211451598022,-17.094212153014425
-18.31584985700222,0.8257803831656152
-0.8492263088554158,-0.12276984262618146
9.654905789273403,-2.502052553707546
14.955868425570035,-4.735359134175051
-21.99155054910105,-3.6211843453815806
19.783062299580273,2.0213642448903966
-19.334288063996073,12.047822068925543
-5.386766041345049,-11.237443308422499
-16.873027039489685,-14.954033528592548
7.243038042394657,5.386398223706923
-19.207804972250596,-18.346501629593813
-4.620177890896442,-7.969424841633269
-22.424539847406038,0.8575878779912629
22.87626860918028,0.4120104594321272
-26.85257650090358,-5.501175814641678
-5.289275804798714,-11.714938877598057
16.88217558620347,0.5343190699436808
11.053578476557352,-4.973245146041942
-4.554954623611375,-8.285627505052668
25.659185696318485,-4.004818428725213
4.348742720719088,-0.5819281313063241
-11.203349978718418,-4.522353951805113
-13.61682451658573,-16.919596723174863
9.898683638560106,3.72209969923897
-12.607895910116918,-8.399803528602668
-14.632602642312238,-8.328818614339253
9.922489112105037,-5.822197068566323
-18.478277898959327,10.191162389349957
14.987024155540254,-8.710116879560966
18.61988027133358,5.410126057132992
-17.913289059356035,-3.6651441693936455
-6.241605315847487,-10.15731926599236
7.784574178419267,-7.911703145081554
14.487603872360461,-16.671354719702485
9.210028724454007,10.7146520413755
21.772522313977476,-6.670855901264069
1.9499417773006384,-5.5283085786865875
20.78401595672293,-12.852568420539173
-18.070095769678037,-16.319417955386275
-14.601137379878672,-1.731460311414889
-1.5796024366179011,9.067506443166828
-2.178676248044087,-11.721662985986857
10.554416304861858,-4.208641141157153
-10.394841658609982,6.525155318033149
12.656073439540096,-6.680802522627974
-23.53146173048627,-8.084083059923046
-0.4911722531563843,0.11166610937393327
9.722057816846174,6.03054130042487
-11.020271564177506,-8.734204790943014
-17.840336103358663,1.799160660112987
3.9800452900344214,6.34038784600014
19.73486339763351,-8.976047564747324
-8.370587185224796,-2.2189191263665213
7.734200739236143,-6.055050313628415
-17.16879320079098,9.562792652158196
12.183806017181313,0.17640187325641107
-2.0923730678508035,5.276454107341787
13.936914394690605,-3.0569139454297076
-14.338523608403273,-16.757184659514696
-15.791045764200776,2.549335916696375
15.298266200088186,5.799814201386923
11.16633702332621,12.66913648256972
-15.599322256797626,-16.422687261412033
2.644563514714786,12.855479109303536
21.448101196942414,-8.616808024501617
-2.7442777680803596,2.69333841029242
-14.74447249764545,3.6536450445464297
-23.155060007829114,8.89020196336303
6.359423921999461,8.651158468865624
-5.914651713434056,-8.052925284662587
3.2082625874021673,3.9004042363678932
14.87058939484491,-12.027497274185423
-17.90215121903033,-9.296887818852737
9.907880099292193,4.621871721243818
18.814261678334077,-12.019143792698852
4.188448983691527,4.216950151434031
4.220416270597235,6.856751765859347
15.137146327553172,-6.297471350367561
-11.131429119021188,-9.988625705882544
-13.663180110580747,-17.658703111219726
-8.918197463546562,-13.48014160496048
7.001061580213424,-0.823763038147728
-16.859020408051286,-17.103194578632927
-7.90017195177532,-14.148373257833859
-10.01616889854537,-12.139938579066005
19.994266679432844,7.939894496451288
6.06668300772356,10.634952081660105
-23.71745437579227,-1.4195563155170767
4.868491604558689,-4.528073638826114
19.659025972433913,-13.833075344798365
19.746130053618657,-5.879049712161441
8.986094066996998,2.1846223581212176
13.721898037978727,7.465341328917467
-16.703287167629117,1.3033491499892254
10.785061418515474,-14.231051139388557
-9.98504865372422,-14.93242361568942
4.219379160908139,10.520508122121399
17.047295100131592,-5.826847605935239
3.439963305226879,-6.724667540704478
13.043124971473443,-4.048862714402485
5.183191008748437,4.6913551461529694
-24.600989394517775,0.2223591499800454
1.5781347088770667,6.19885678442312
18.12550370833285,-5.817757887248961
18.838106833467563,-10.310340190312548
15.555895365858044,0.302292184090549
7.102482187775354,6.571108545622792
13.312481792232036,-4.042726260054079
17.933143424192483,-1.9250425366730288
-6.454403638539057,-7.770536565339379
4.915172229771953,-8.260469916977547
15.474305121656089,-10.75380431040923
-0.5266831683080541,-2.1725287282685306
-18.069611560440183,-16.65217630883612
-5.183281520033462,-6.6058083910770415
14.919683677741668,-15.731593689544592
20.038178208652464,-5.77024113715853
-16.80878585474303,-14.210225721571776
-14.612726658770827,-6.881013922597448
10.746007711061731,10.743765324955044
23.677592498451094,1.3089295046580738
-19.24893631329518,4.97691502310452
-10.693396659956157,-0.5732513246433297
-10.046797267714037,4.005195655191966
23.267136900994828,3.161106144196399
-16.258158189180694,-14.940237979681951
-13.27023035090949,-9.839891623165407
18.838849178304006,-9.0886763694558
-9.48256241723444,-3.437679556686936
16.159334856385666,-8.147157861601654
-19.706005990590985,2.3203532551945583
-17.86368723635105,0.39720244164827395
10.782079008674607,12.362392076740736
-9.53674531312199,5.988374748484887
-21.33783236895731,-7.963896873986347
18.39303059700429,5.510006158446521
1.7960029476443613,-11.60882328083357
-12.168706075755694,-9.131172426077613
24.84930073849529,-1.3911591753654402
9.270970595049931,12.009722099592503
-6.599525251689429,-13.308518722551375
8.527882615431595,4.636038591453015
14.927528172486571,-6.415124672050289
-23.867018108784922,3.064194439100132
3.824335332207661,-0.10185874095421692
24.26163506146705,-0.31410150204013365
-20.714293558250755,-7.640808396374677
-20.327219043671327,-6.484669586841135
-22.262317137447376,9.187159603254006
14.753231939230217,-15.52896646380688
20.550619230311163,11.043553759277156
0.2182300461708384,1.6715147581103382
8.135960934584922,-3.4003884685002332
4.310682104006919,-1.5856386684491413
18.632125639630626,-4.791897481946096
10.889660782308498,10.946848962902573
4.10099430249552,9.239242768536899
17.82702870119768,-7.019865650659967
8.168431072425385,-13.800091056153988
-12.950332299786522,10.474957208669085
6.296986379412561,-7.4858725780963455
1.5983523226673158,3.111298637619577
-13.05078672134152,-2.1562587089592684
-9.533125190119438,0.2594655805671721
-5.4923866013756735,-13.713744349830483
9.939073222706467,-2.829889462172832
5.862473209868175,-3.431387308561175
-14.153395292070924,-4.270138415079863
12.489128110135079,-1.7417796403164283
19.03741161137775,-13.519553850552896
-4.284700561738728,-4.480071482736654
-14.486986630189852,1.5083055556563683
-13.665398396557519,-15.325869080644242
24.684702455933085,1.411799011585011
10.573103698083939,1.7964235798854518
-6.130286710672886,-7.496040567801422
-15.787654077439244,-14.355213649202248
-7.796220247390455,-1.187471437145423
0.1824995017948442,-1.477870188893745
6.459270759947576,2.6761197791853566
15.826554476036664,-12.316167084538064
-20.176907751435976,-9.776417757838193
-10.490067909822224,-15.160726818541635
-23.21935348230692,1.4016334569063502
-15.154577242800332,-17.623249409923194
7.487766749183817,7.9242140064107165
13.991955739507627,3.2144426459245343
11.880826679102169,-0.05564020940418198
13.442533117288024,-9.058182075947883
12.381220579311242,-7.411073692724884
21.02321089398111,-0.6377654661529393
-15.82025827700567,-18.66016548259619
-15.1228792300555,10.83379198686475
-25.718920619655716,-6.939949129235329
17.109735454941642,14.884702155014738
-12.047833649128487,6.5985485715745895
-15.127106450648515,-15.641596777161165
-13.431180401036627,-19.11692642673524
-19.941888017020677,-16.94842786876119
8.313465086430556,11.89840594050324
0.6114401052099154,1.389379655815041
4.056361960926084,11.205817494234173
-13.70301308762599,5.915104800319273
-15.0012513181345,9.037977844918041
-16.113732292249328,-18.8394774532242
-19.800433711283574,-9.702483499618342
-20.610359065366154,7.789450827156768
12.151035320499542,7.638819331804657
12.22759668353459,0.9361206562481257
8.682906268560474,-1.3263958755267413
-7.747093641773042,-6.068856217925045
-10.885499534200818,7.233333910953942
-16.078481640610505,-1.95967201252872
-16.19034877267213,8.14617743688122
-4.702168542443077,-9.780175844775261
17.343729873272856,7.3760297049724235
-20.44362989821915,-6.275855428414452
-22.006725753876804,-9.035934305848443
-4.938708226232198,-9.767426297494065
-1.055915513950513,0.33905325632510436
-4.945355858744853,-12.543292709114516
-20.42961749891711,-8.237892240296231
-1.382297725465558,5.524223421413055
24.146984852650842,-8.55204576805762
25.827045773497247,3.8617025237492997
-0.11090672238066357,6.322136101981498
11.625160501192493,10.151090108561712
-7.967414414568853,-4.706431764568693
1.4820520081525363,3.142527469594349
-17.21598939071473,-2.9066043804700747
-15.554464094931497,-19.80402576393746
-14.385676169891594,2.0252530270173956
20.260161396352302,4.163342545222838
-19.390813062236916,0.18093822039899995
-23.820262530408243,-6.34132448506942
11.229292534733085,13.865850491435712
-8.733294428287062,-4.596715819900134
14.567349601208072,-4.859054342040789
-13.268779480351478,-10.8178875384202
6.929613713313658,-8.854047352420347
14.353415165290889,-3.875530290099134
9.62188819125766,3.5220387299954456
-9.305049021926221,-1.446273589128241
7.042652065689979,14.51099039177441
19.560380759133423,2.2856685723925825
-16.306692300184782,2.3685218826524626
26.83550235523972,3.962606805252407
-16.42561924124997,11.722718635207983
-9.763871366536273,-12.74943085086462
-13.034443523613565,6.641039700966904
2.826356112630321,-2.470265604952624
-17.964195020893097,3.6147116001683863
-12.781344788743027,10.089280338323055
14.604289878074265,5.286965995701238
9.383600524769179,13.099500150942736
-7.590111825286013,-4.437830135799473
21.624149492247646,4.488011540322086
24.594455950899608,4.66126203195286
-21.597897665198836,0.36257917455923544
-18.789944019277392,0.12979303680922763
13.985064688540088,3.3615978283664627
1.6369030936139524,2.6610612207511966
5.58354659991233,-1.8232938919013275
-11.306479758539272,-15.126257195482616
-16.876558235156303,-5.50304825848484
10.763894299089772,-12.839467002597384
14.213175017591153,-4.740949819832991
19.953603799486235,6.441227079026055
22.3070921897526,5.585398306620284
11.277519103221533,-12.297622662996186
-9.784423442986412,-7.430254724805243
7.839028240858423,-6.524709448953304
25.01275041037736,1.8217726481171996
-21.80767533952037,1.7847564414979726
-23.321978128817936,-0.3556948381301916
-1.5596225498060612,1.281169753159847
7.419598593437961,-0.6216035977114287
20.506425991756362,-5.6212809416546365
7.938743051135266,2.7058203742027787
1.7012922285299281,7.361575869069664
-12.287890025120616,0.39969102554798114
-15.311712341159001,-17.60331645157232
-2.5882613775303893,7.829198391374455
-6.0516839023575235,-4.951297724500372
-18.420291033769015,-18.029852849058592
6.1116337942663845,-10.772475461021823
21.22313131756378,-10.085755909887098
11.250080808682869,5.654110468035032
16.612368594868222,14.723598425489055
-6.691060979951699,-4.30301312928418
-8.79176782190509,-11.060603312529624
-15.851388196454717,9.78710374723721
10.633506788938485,0.011224951396765954
10.391021492868116,1.47568376746428
-20.957333008942342,11.49676285451996
-7.528766483384499,-10.951099663383275
-0.6485157453216126,0.07735620539973119
23.46951169663691,0.9339355702775939
-10.627464996409136,-12.857475778776811
21.826348456185944,-6.6320531807174286
13.086546388981809,-14.103173813820428
-13.699175008521756,-2.4121697341826933
-7.698202158337879,-3.297249039260954
10.459995612387228,3.169380776814981
-14.422124389091657,-3.7413197494966215
-21.1017156740507,8.91106249122055
-13.11803700195767,5.605374436827274
21.7220828586208,-9.006964841619194
13.767332480646898,-2.503745648837834
-11.571418688452345,0.7559462521721795
15.122668430650744,-8.466910054963428
19.75418146471556,4.379917646314362
-14.907296792718503,-7.361770039337115
-19.163908978655087,-2.205923386816277
8.037570058238895,-15.143890133957106
-10.973575682029395,-8.39674506955052
-6.172401614992577,-6.749521683804052
-22.34047095429005,-7.977221662558473
-13.12895474725266,-3.8974635829468265
-19.572605935389586,-13.777728904142911
-18.749052084690813,5.365490317861606
14.258671016530649,-6.276143015708931
15.228953422427324,1.560404409672143
13.533924454080585,-9.947273105062756
-17.601824541219724,11.397662606346328
-0.9799897182903008,2.9773032404452717
-7.821276055771638,-1.0759300347104617
2.055522349673812,-2.4630133565171035
-24.728007403566554,-9.528274757574659
19.07311308224623,3.988384691377612
18.514981576590742,6.158578400173711
-11.806927177194492,-2.976309447782996
5.697003939208613,-4.278219743094263
-4.983259317802511,-13.984241144335254
-21.25355957968527,-9.954140004992112
14.655315978927488,-2.1319376867856694
6.9863851793161365,-0.08806478775882136
-24.86886851627739,-5.177062717104474
2.884701722328933,-2.1909341338778128
-22.296754054386835,-2.3271972226345192
-3.8222633596283235,7.4740227308261105
16.526924752521325,4.7956081083249895
1.3781482073290885,9.444563166545585
8.82265516541912,12.076669119918167
-20.1647821467062,0.865099070672044
17.37558436395878,8.243967064405362
-7.102895977108684,-6.306223706707065
-0.24205415713035822,-2.897750224179155
23.64217034963206,-0.5842083625715376
7.569515887587435,11.093580767905536
-19.5517452679384,6.061716872665084
3.7983975382978503,9.014206608449316
19.02459320055568,-5.955886632692743
-11.237134578265762,-14.101398950110704
-1.4276323849600279,0.9341695986893507
20.597474084067976,-5.278221592639742
18.679259951792535,7.912898257856863
10.892153247306727,-9.463836395355047
21.36944116428814,-4.792280401670575
1.2486969588518202,2.0828403843004244
10.55567680301384,7.441220759636009
-11.016401758959695,-3.500030377541038
18.597121288519908,-7.252679460856798
-12.59854327090412,-10.135080358014937
-19.686834213585023,8.393942775518704
23.12631921429973,7.424537076865143
-19.16192479028501,7.716826266262767
-18.908793823130832,13.405476013747586
10.31693839183644,-4.509217619897263
-7.112769121809101,4.059086146589482
-21.78471219216973,-2.0387245853310625
-9.459594358917391,-4.4441542156527465
2.8063337939789634,5.940035515664134
20.54128107735078,8.265645415766109
-1.342463437187542,0.247196099029231
23.56581771516336,8.225343931017939
-14.803312943234985,2.8891248209801805
18.82075231460536,0.6536048729389052
17.0726219083192,14.882266115908198
22.474599838570732,-4.938370377647707
6.089059233094055,11.840711535042706
23.124070318116143,-3.0709241530958424
-8.620831164756344,-3.8366246907162145
7.734609096579551,-1.7451514138261421
5.445877014328225,-9.786647305901637
13.618715720903658,-5.84952034832993
-12.64311251947017,1.3620141248162296
20.91893217366533,8.892003625590245
-15.16684207789199,3.025860451859467
-10.142562009361745,6.91156641085777
-11.60267019525197,-13.999256074210765
3.701593537735115,-2.0232413955960107
15.990442230999951,8.731989029175944
-12.861267639730237,-17.375701341016995
15.178802653447523,-5.009018119628651
10.260484853232251,-0.07351015923221295
-15.26433688591237,-0.26974052840604773
-15.354621040119527,5.1751346106130995
15.00490474188972,-2.807344635091703
8.533543143791919,3.6931728002030986
14.104084410743118,-8.668094163356505
18.956487474796777,-7.616499167573024
13.870188019339942,2.4340099613617916
-14.744226673745985,-8.564376597564282
-20.145252955783413,-8.905887240644459
-16.64836770045894,9.427581064131802
15.848899533697645,10.31832669855538
6.7623792478855425,-7.433418992608552
-25.482953695050373,-5.711579099690277
15.549234439430832,7.909474396766454
3.8168057872445695,-4.640334273169574
-6.778074371253913,-20.792237386362984
14.408589531220336,-9.129216456693964
19.070767562891756,9.432689743586657
-12.061897622019954,-10.208501675558416
6.989964397405323,-8.478348882675837
-17.507160112500582,-4.806043283900916
-11.524480010683362,-2.940981954361457
-9.694148197302209,1.7685666607326054
-19.969385535095604,0.6285984398644254
19.374512651196344,-13.205821993194713
-18.546381020670886,2.1270668710083296
4.754614065745079,5.506185564584696
-11.575800561601053,-5.0794562754682016
7.331949931399103,8.88515798265391
4.861178877342638,12.606770493368282
4.034118318929285,-8.385225227245707
-15.262652797534585,1.1894263678337513
20.90541715236323,9.248929400185508
-20.062674840521478,-1.7153857789931617
5.467236331663778,8.068059177702235
16.05233294313648,-12.230053672185987
22.591563173774578,-6.109485894250049
-17.68525093203003,1.2491813672450311
12.975414083128408,-15.192307912120254
-22.296685003528317,-5.119249343485459
9.350177577371728,12.148976015611572
5.091375356602982,11.47300284392138
-17.691045029591475,-8.306431771285041
-23.70357539921894,0.32762039045002544
9.64739808176976,-12.544909182950693
-6.600171736754713,-4.201069500148973
-15.33825072247102,2.3807490133103806
18.38775002203848,8.446145310846553
27.35003907268469,1.0392837817035159
-20.40256115067606,-3.5905411906678983
23.876899026736655,-3.697606473813995
-17.566549422092645,2.497597890849715
4.348981257660145,-13.214478263952085
23.42170120126312,6.2293500235627866
-5.321140712429849,-11.176672441147455
3.776241116433433,-9.051204264333991
-21.847867120225374,-1.1058146914505265
14.763747720764055,11.575156050849765
-25.408130414787994,-7.012047554041564
19.34751283576807,3.8868303267778326
-8.096876884350333,-3.5733783044272522
-13.098007912630257,-15.445403405681436
20.6914069528624,-9.061508368546813
-8.39773663236235,-11.948575871637507
8.703101268121456,-13.674286495563129
-1.0210195857100528,-1.6816899156866845
6.683763831046288,-9.004687214516693
-18.716502780673366,14.089237324715146
25.2157246754054,-0.8717322064525316
20.76685643455525,-9.1989080343379
-9.59758306717798,4.043011922677319
-4.618659013323303,-5.703798536659661
-15.315732101741402,5.216294991067366
8.914500844278296,8.171765483704188
10.254973554795672,4.750655580799294
-1.6107025570101214,9.073709653845919
14.08405548969572,4.877462084960296
-1.924992593118066,5.529783233350692
-15.243687067121266,11.733081485754493
15.85944891491555,-6.693022630368831
-8.131440765702818,-1.8247472613622202
18.44567797472365,0.08318784185903871
16.767696914551717,-11.967802064870105
22.589876335206974,-5.313700017534384
-10.3991878649498,-4.4665814024273125
19.328535678423467,-9.261975301040895
12.789504049015058,-11.125506713057046
-11.912816662102726,-16.538224356756555
-18.22408912457231,1.1580127345267273
8.313392370547048,-6.981329521057967
-14.387964162924327,-15.867488378343594
-23.761287768290764,-4.457239224916402
7.803996057685949,-7.5668567041602
-5.2261121824814545,-6.216074097461115
0.8072134060787004,-3.046094016309311
23.42407457645602,0.5570103448331213
-13.076810594806092,-8.819727928033384
-7.983321128685394,4.02738483150142
21.88755989834973,-0.2227627377993561
-11.072462862605141,-19.096044347136512
2.503310885675054,13.431199638581994
3.3327839807341597,5.598597862768878
15.812876943419187,-3.6184312896436457
16.877834990382024,-9.824891549424843
13.457726282112619,1.946722458076926
-15.922122774825846,-15.730655810585253
7.374275756654536,2.2149212540529373
-11.916523041804574,-11.454787024388649
-21.424591122280027,-5.1327675534627115
19.861461138635086,-1.9882535046717786
-15.276390295464749,1.2328763804649316
12.810279014242544,-7.664373017463817
12.08503842332134,-13.959829963444742
-18.106538999234754,3.4931753104308303
-5.289539691708207,-11.702148301195663
14.465062916613649,2.7097551195006844
-14.194895372151743,3.0109097408117753
5.4139197570448925,-3.981841764347965
20.15455266867221,5.916400628977861
17.073540530489442,1.9550020583423622
2.153588900235219,10.052105699089333
-9.146525972526776,-6.000325498294787
-11.400811682147257,4.423887035763033
4.683124921201942,-5.579335458112786
3.330548020340986,-7.293890779768648
9.70820176756092,3.2102541885307434
13.835791149242299,2.0521272498625125
8.554275269788429,-5.070314713189603
-2.531809166523394,5.715162305990203
-2.7752623671150785,3.5159589651184207
22.112714659795504,-5.804852191777352
-16.883547449059943,0.4423501795783203
3.1609353493721675,11.286450005505632
-12.597285719849275,-8.780326346365436
-21.579437839244363,2.3073428579652484
8.879846418755333,6.682472046400199
-15.180364530426443,12.430466676440572
9.511930560007267,3.3097745965768524
-16.38827381039494,-13.95563587873532
-22.52104844220625,-6.753870629214623
14.484880403361762,3.055074282211153
-25.087682821897104,-10.477515932274038
-17.440492338976597,9.207317109486867
-18.65886468068835,3.372662672269964
5.739571404203577,-2.3790557037063
14.504412551430566,13.923292699741998
-21.509794361309304,2.830002015004048
11.463280035669753,0.45254902027830685
0.8438930714507187,-10.378088548036592
14.03589400545246,2.356535054929792
-14.672415924383934,-6.381949257671051
2.235145909097043,12.322743347720762
-20.32366215593931,7.142027041449473
15.369245276640422,-6.479939040213195
9.69307531745737,-6.687655250766445
5.744210708874883,-16.157242489906736
-14.912897953121682,2.4461675598490977
-22.90063354623592,1.6393600493434657
17.239390270173107,-6.3242331559608855
1.8506050892362795,10.67911354894997
-20.428788394896365,12.331396458811275
-20.00452971987549,9.476791499894395
13.126947893493158,-8.481620508565367
20.27437772494074,5.094499231569314
13.671298467754863,7.7947414010717635
1.4527889994785523,6.1146265645511955
14.782767970526514,2.748882864575738
-8.338830559217302,-1.8184803185946161
-21.680199695079747,10.532251786400701
6.953590562299545,-6.263199223755172
8.573162384135724,-0.907473469548274
2.5342971805476004,-2.5667120540036983
18.126473662253765,7.788352281349994
17.33806159676105,-8.099840517457201
2.941713273571056,-6.816879354579728
-21.592446856204642,11.316267132195156
-12.203174092048268,-8.348939875941385
5.003878034442871,-0.22540499436040226
24.62774038080233,1.3533146890125172
8.09832889367314,8.791182164791852
13.382886877753116,-1.6978581810747877
13.2097487252848,-5.735958149570427
-2.736685384807844,7.628357730371359
-20.021782388676222,1.3046496756043489
16.17716943326572,-8.658803903853064
-20.02743018138988,-9.349088976661879
22.126897949737756,2.7637196745784967
14.979275700483536,7.087370693294949
8.684722903320012,8.686356163488236
-2.7825102099940704,2.800648996034626
15.402998073815523,-2.2569349705578037
-12.945614288371035,-4.223045765530463
-9.083721704642462,5.408311634479634
-2.22255676895656,6.939879761940264
4.468544984019748,-2.638619612863941
-4.894097001987295,-6.133158866176759
-10.325784284079873,-4.776151455828581
-9.418098140484378,-11.620540967114627
-20.099207197135186,1.2851248638648771
-25.89738473642533,-4.860996524312017
20.584017293036446,6.858171476374101
-22.857117935380046,-0.17336929217443786
24.250322690495356,5.2221366867615515
11.926265350843478,-12.30170836303092
7.125486512727494,3.9633600994849214
9.20194538609508,-6.876154958958692
-0.503023104311271,0.3950710739357327
-16.950569406225092,3.522021028943973
-16.84125615374576,-4.8535916793481855
-18.003757745056422,-10.53663479720814
-18.527482762760975,9.148922500727734
-22.77357786805166,9.297285062054224
-19.95755328020624,-10.757344281225087
-15.060639464142302,-20.247745574315026
-14.974291545993738,-3.977152753960144
14.661865362356854,-11.723867408386818
19.288609840905533,8.978761192594584
-24.277852870785104,-5.164707946157985
0.7458665500655468,-0.8004034750512276
-9.620896913236862,-2.493018804815217
15.04891725257155,-5.183049046945379
-5.963615389529423,-3.548676958091992
19.66666048639199,2.0178582223167805
-18.718597697159524,-9.347432095739881
-2.8964093544912752,-14.400388150383069
19.390612225495488,-1.988810026153802
-20.003752248273553,13.079886765721003
-16.196041164225132,5.650487707577735
4.05088020596129,-14.231585634856158
-14.139464995555675,4.091649870832288
15.197643388079396,-7.615312873710074
-22.833922249120192,10.170356335881724
-24.475767273139738,-5.475166495692833
15.344240008722847,-12.357776851588385
-11.900517696320994,-3.6378577751171397
-24.440720419995102,10.31126230893076
-15.457477506028544,7.193910586368879
-20.579884102904746,-8.17965444356036
7.314491236482852,4.505249395124118
-9.554833984500846,2.134075336094086
-13.07476154169909,-10.280948131840725
17.302941443956392,-9.915678415344157
10.654489880101737,-10.480174396472917
14.98432128724191,-7.467777154466026
10.84924148238848,-13.637837428995919
-13.459554451546794,6.288146469841103
-19.016130627385703,2.873507076652494
-19.651103699598515,11.06794926805404
-20.56219401662319,10.87546992711777
17.999270356859483,-0.48676393462274953
7.198735956146217,11.669653471727845
19.645232009210304,-13.142049519398512
-15.885231045955681,-14.944017611164513
3.5891913793966683,5.017147250015736
6.870252423807684,6.321538496702949
5.856094727213875,11.108254770929856
-18.735687937044503,7.71192126686548
13.83205538356244,6.547098249194212
-17.96938621699622,8.896994556842943
-8.079847494948439,-6.7241639286474
-6.174577566162772,-5.4135955306226045
5.480717968137077,4.416081391990456
17.571989864805143,1.3612656532458545
6.16068766329325,-4.107911447130759
-10.262809330138214,-9.406912088168234
16.368979003157335,7.284414456792717
15.069286438510685,1.2555584575089405
18.092682831789446,-9.441855860276732
-16.87005553088226,3.1341515658411585
-23.454886139010405,-5.27105206786585
1.6939706151069176,5.958246446285833
-22.908853849429896,2.5745330663826334
16.986552873821154,12.37279856810194
3.0587711781560327,6.572794236027809
10.948119102823538,-6.417414612385062
-19.93936957160184,1.033056815984336
9.032186579015702,-3.1561809576234925
18.099328539841636,-9.733207687525352
20.172361726821315,0.5509746475757527
20.137361777240088,3.4301260042713992
8.287123885359078,-9.24861921847787
15.36890538142551,-7.035396117566318
-17.767813384351385,-14.611046375829504
18.71358547933553,-3.2299445801106947
-7.5963534734326705,-6.7816231392146005
10.191382330363336,12.019126272296507
-20.680526135269197,11.198202559731346
23.199303154635068,1.4085439996464664
17.176740402809713,-11.464487409815632
-20.18433915312674,11.689943516371583
13.06295002986442,3.852116020895782
19.444930813915356,-8.697025617167013
11.564306105698236,1.4571923034787557
8.10232580734799,13.322955101259016
-16.543337103116976,-19.726600119122992
-15.688539715707394,2.911988707001446
4.596365842475121,-5.376650982477227
13.424381789701965,-12.413082128329684
16.77052951635863,0.20740985956320457
-11.504296961643446,-16.149409821530682
-22.000319688564314,-4.277769848209296
-17.984039445052424,13.799854156570806
-15.780973778299524,-5.063943862363978
-9.724558249110979,-11.102611681454317
-9.711967662761092,-2.9139010534604552
2.820329357931523,4.985290180068788
7.671664671397101,-2.5747882467284806
-18.83735654441621,-0.4917815198633299
5.483819227068225,-4.240584169092883
-1.5433128816377386,-1.216764221459044
11.64770096613106,-0.6379589481053257
-9.664717148857923,-8.823240414368774
12.89760106943772,-11.184082471546809
21.630101758359626,4.867314861329635
9.757498486822975,-8.055623723856113
13.016288099470044,-12.29239221976814
13.981466836861587,-14.975305999646915
14.87957010248339,7.625758590130676
13.660182486142643,13.851838053858366
12.32156628026281,-0.5688111098296581
12.254630940349166,-10.397703850162191
7.13828705492547,-5.766780182768134
16.5124966334608,-12.340909866679732
19.819582568695136,6.792402243715434
-5.42735665669645,-11.875892349757692
2.4798143097867604,5.808978534474869
-18.060853500496794,-13.338123962037749
-11.382713179390551,1.5273617258161192
-18.46442046467997,9.156824962688178
17.812227294983472,-9.479052581388908
-3.4377637457504475,3.9241789633048962
-16.160350119127962,-19.508203836221043
14.982508249190552,3.4111857552291838
-10.485273765537848,-10.4896479146701
17.991725815568017,-9.660883157375492
-17.857482481036385,-14.614167822870204
0.46989501240790443,1.3216319082456154
17.88556798989718,-2.0771864097472648
-21.801071425900428,-7.68316634297994
8.712205836546369,-3.280059771736372
-16.757179695649214,-1.3638698676397245
-13.614746320154818,1.1619859587471721
10.066690337503813,11.25246130829654
16.628015671489663,-9.43312514359919
21.366813732768343,-4.16201684040767
-12.9851754309415,-10.885360822895922
7.844095129564706,10.104251211609547
-16.318507768440934,-19.20648982918641
14.568097509076082,9.048180589646389
1.0276448035596968,-4.547214719296113
-10.80951677225744,-8.504251654337413
8.950128977611095,-2.5229070486928786
17.61968956984398,-3.423159458970834
3.1029385445168542,-5.442523529233713
4.403994835828811,10.783538435012852
12.570552331615147,-13.711231330202613
4.053131345875085,11.218669361343572
-3.1450862039194676,-21.753957623723227
-18.029008236961886,-18.214255461522495
13.991604557738867,10.653966696077394
-13.537156478366901,5.330637324455616
-13.938702673977447,-0.6241298792955642
-9.811651485055197,4.449304542296086
-16.66378163461911,-3.3176223739925064
6.543517916055737,-3.7941582879846116
-5.480540102394289,-5.395971016299278
-24.662990880029078,0.6825066084064304
21.15301843380506,-2.063894497259289
24.191349183252647,1.8102882590997131
11.629235426213734,-9.969997530543138
-15.01375121324932,-11.979142917562394
6.024808517623107,-1.2749184206399498
6.7195976578010645,-20.015821667735995
-16.87261576566348,0.4522998123037444
-23.50073792736065,-7.793141555484929
23.990694866429077,6.855035451183287
22.348939492063614,8.765855961794538
-7.773499784995664,-3.865325992443139
5.591350132620021,-11.512298854636793
8.59451673642904,-1.9440647178939938
18.23888224573646,-5.217717927572912
-1.0092303152785573,4.320718721883403
-6.149316108431879,-8.436181497097664
5.785814695836472,-3.65403594735759
13.483620716386822,-12.5434509777743
-21.232519594262342,-1.916674247619274
-0.08744583079397665,1.6186501003884317
-24.18632402402409,-5.89958383391267
9.718779450715514,-2.0186008582248176
-10.494148984879306,2.9055436178707437
16.511942246907072,-9.43870468896789
-20.654597427843992,-8.957255642427986
18.08511827251085,11.56645686942921
6.00330448626154,8.731873453087168
-14.307136086952957,1.8552366157716627
11.025454254304154,-0.18513151902448532
-20.379835594757,1.580596251814661
15.142334998750224,7.14531967595032
16.270421771334274,-7.081115574406274
-6.453730874591309,-8.817522509962274
11.905982000103672,14.497820919302013
10.539880968532604,-13.807227739576986
-19.64164837671555,8.618184177598984
-11.72486588405256,-0.19525514627113855
-21.43802614612205,1.4749246454044116
10.493179295655155,2.913468986811533
21.116253829791205,2.5118287207506635
7.9499941026645455,11.2097190580827
16.606822107391576,-1.2211223314169137
4.039135230089384,-3.9426035921202516
17.508406481152804,-8.243855879099822
-14.120515260332368,0.35517601328520865
14.561154142804142,-14.545376407877319
-15.240731187746775,-16.05831281682844
-8.613731102393556,-5.954406397774521
-10.562969854971891,6.035829901360364
-16.05757169044825,-5.30415145917124
18.80655414512745,-7.575198546193032
17.899345356067386,-9.090798261298083
-6.387885090618629,-5.826115907511674
14.543699761534473,-6.894229336244657
-11.314317326543868,-1.7489611372209712
-24.993482412295148,-9.796986781663401
2.300264289869916,12.615601832383742
-19.442479879515044,8.676049550911491
14.846053220246846,-9.563033580398736
10.990219831592823,-1.5060588904633092
23.370970654079308,2.2543918294107246
-6.94790748206594,-13.027668947683889
-18.25997997745814,10.673022843317634
-13.099825189194506,-3.648277114902498
1.8611394373192627,7.35271475302232
0.552719044992309,12.47641521934202
17.363521471271948,-7.587020117155995
7.935916106605038,5.518378802876213
-21.243750022898467,-6.524842742917062
3.3686079234264112,7.226075067601291
-16.293246207839108,6.1103035424308985
-16.18967835232974,-5.545438710944485
-9.641855885201554,-4.227485137196496
-13.41761229537467,-17.111556377892477
-17.17860569359887,2.354133353134024
-5.011046035609404,-10.06599596409933
-7.461400721464642,-3.6723757431915804
10.978317963205289,-6.3381470363558305
-13.159999928617035,2.7613890849314835
15.26635417114619,13.69689757213123
19.78952669978998,11.426763891149093
10.272803120808783,-4.771083244074479
-23.38926902949591,10.545046116849722
21.863901225477115,0.9459059767802799
-15.772459138717503,1.9502507628457286
14.991427347268388,-13.765969534157126
3.118882409345484,12.177579393208811
-18.690470153886626,-0.5744509320366445
8.474381770241544,-4.776908273711645
12.795279222745366,2.2309533741210132
1.415196726658125,8.683971945744995
-13.814466227034757,5.30814556203659
5.44927545585111,3.5422630741988232
6.001540527713667,7.65161369581384
13.67666957357473,-3.949354052155849
-14.921958095360461,-17.483765751087056
18.83932439828511,-1.0553480598700675
8.615127903809594,5.5669494409506
-9.0636789437622,7.3326782696292
9.267202081664218,12.47909214506942
-22.67713706479319,-8.695847993551627
12.0666673307266,-5.363447323115054
-9.837869520799288,-4.412007169447579
20.409377823370576,-7.986378287298052
-12.947207965179908,0.5309206538650736
-22.9279077942678,1.8442998471476422
16.456348828587064,-5.782810948043638
-18.705877887634575,-5.561081307531043
0.7347750964933304,2.424762514891844
5.929207078138652,5.837879353428834
-16.541579433408263,0.10232821311312446
19.51183911194321,6.809689781889508
2.1190152191684515,-3.3020786108201183
-23.32644850551874,-0.0684742786202402
10.740370015128407,-7.5246105604569875
-21.940516300719658,8.9345446333883
-15.750000933371124,2.12950407890023
15.165394526301066,-9.102258903625382
-18.823048325004095,-8.80287207015277
9.533114080175158,-2.4202227948655333
-15.407289408535892,-16.861192401276757
-17.920789416944412,2.0792134892419494
21.088664778709525,-6.250209118340732
14.716128924782833,-7.3689284599610225
5.429484231168066,-14.241027325745963
-2.553031746128316,1.2410946520169943
-26.5105045452417,-2.3737892133989105
-15.63652765585104,10.089482771762242
7.565375842581355,-2.497037459857818
5.624919602850982,-1.5060348127988674
-7.059012845129205,-5.185000043752084
13.878062930485187,4.632038979639921
3.241188795920917,-2.2897968734586795
-23.41043286841895,-2.083934238987503
-16.397644002533102,-16.790121504690706
4.684446216449171,0.1445286450578914
-25.169349372875118,-4.38947479523771
-15.619730919870339,-17.353793488547158
-13.492404709871836,5.368841783861061
11.000574376412684,-6.662849336543012
10.714838332086584,-7.576497521802118
9.448373961240492,9.298379329875283
-18.190166857844734,-5.6957814961080775
-17.31272285569964,-3.965759628435322
-0.6931544717586843,2.997872541335223
2.1743260380079827,-11.743391547071745
11.258093001576954,-12.22209469933206
16.115757097234795,-6.949307252363966
1.3794290717255835,-11.264391974307173
11.16655730436477,-12.973976990478919
0.9690090140475687,0.6409237192396773
1.1633023922812005,0.41976805713781024
-2.4732297869785875,0.17947805458223812
17.6805009289189,-0.9613426584533604
-1.5710739886969354,9.357274925113945
-3.0751705071270394,17.35282398926487
-18.975478262485684,-9.609139172191888
16.616326741083356,8.389344277688911
-24.649956186647028,-1.562538141245256
-1.4714155021339501,-1.8597188646668084
13.252197303301026,11.034824073524383
24.153865851045133,2.841814504949055
1.3924629365801644,0.3696111914859118
-16.251941129411364,8.312551676821668
17.841473907961632,-1.6906621066330838
14.107476032354809,-6.928722071823505
23.511396904523604,-0.5729467653714435
1.428201920408138,-10.956379351289932
2.017373192559179,1.055800205608939
-19.326181377112363,-17.915718874722362
24.464106808706454,0.30995765962458377
-10.127328729257108,-10.804874502808458
23.261331621018876,4.914987884179725
23.534012205852143,-7.277343228587572
5.358891965892923,6.192163139154325
13.313526468997352,-4.977357620944289
-13.018481562378259,-4.859060321389066
-10.18937051897686,-3.2990469624722603
-5.963343516756644,-11.83465058699461
11.703146296021304,-4.930950952268477
17.247338924172347,-6.911846068507114
18.415737017379264,-7.732730995868717
-18.694313166663314,-3.0844944838645634
-16.186567470918774,2.325461465890631
-24.125617889652403,-8.101109994991244
7.8091779692419285,8.374044572006786
-21.44675143568108,-1.7713959252524547
-2.7468994063363934,4.588531597182542
-18.284410295648353,10.985555885073701
8.591585287720434,13.080650529800328
-20.93256665375244,0.13577078860847164
-1.0511354748607022,4.565008612602413
-19.51405059484895,1.1712232562498728
-17.517913050401173,-11.52149484217164
14.728413937644534,2.867839080958918
17.77884620164181,-3.023795098889347
-10.075943558960644,9.096508482322095
11.262496827224826,4.177384334172829
-2.3068200891306776,5.988225853256391
-14.64300877324045,-15.916184192166323
-5.6373297441489925,-4.998520617647059
-10.30880105077623,-0.258505775363288
-22.709456873780752,-4.860185490640814
3.9702992235801324,10.768594986291781
-15.605222314678668,12.780375169252371
18.835105394927297,6.7886133374558115
17.528622697967013,5.95591480594947
-13.830162350505443,-2.694094147988834
-20.477178365090875,10.126336785249347
5.312378138667434,-3.2783097285608127
20.920239333201376,4.163154304277927
-17.286565399908184,-12.01549768791369
3.49427477524029,7.673358136175796
9.727088072610178,1.0701700937998444
14.991104689978776,-9.189220110568652
-17.475733990862164,13.519529756008755
-16.19517582566141,8.30507880174297
-9.967474862680744,-2.2076756726658147
-6.573881511868562,-1.5907003457008675
22.137297662920385,-5.5978201652706066
12.922463306409139,7.8721316101450345
6.433206348893371,-11.381585376662414
3.7691620197127516,-10.131933683775404
-25.318001036236087,-9.548770311439256
2.005585229456386,1.4359087775907644
19.802184714034635,4.750351721479067
-16.681567571522386,3.8950668247490077
-23.81605922378714,5.973550345429934
15.901066096189409,6.812442649061912
-9.012347627599974,4.478447482347378
-20.73132981340442,6.174172529682192
-14.599720756979861,-11.24476379636092
-2.3123044128797376,3.830092028546628
17.58137115250139,-4.563840779847312
-6.611741118856741,7.745742659848814
21.846717133891246,-9.786101061767136
-19.182060976523164,9.149399458913223
6.421835158073575,-7.148208136939788
18.38156974403065,-5.051079239112759
14.576214273317616,3.870083240385703
4.581283332414265,3.449537167219907
16.436159582512463,15.004814222355549
-15.587360367758674,11.468747322660061
11.689977068184632,2.8017287753062283
17.32572227048619,-5.289331828331183
19.312962258994865,-5.061579955020429
5.763979797103505,-5.641169218691369
-5.288255347842709,-11.413377905547677
15.495922335783973,-6.517574792386698
-15.403645896153174,6.468435488883056
16.882573711576995,-8.333383380067998
22.749607059257563,9.286137805264529
5.965442750803028,-10.608870694534215
-12.707209184531935,-1.636732363137799
17.710880289269777,1.9470607917278921
11.531893288098052,13.043811685594376
14.807814933792617,-8.153994341239548
-9.545984669508904,5.110694165421554
17.411791955403544,4.039878918002216
-13.338079557218164,-10.602357008137377
18.693924110394356,10.556229395894404
5.139754981725466,2.955091555689185
-18.52156071467406,11.908416775080886
17.418628042247214,-1.4585820391133084
-23.306955757056365,0.6442581904184351
-16.050166543358266,0.21486945608207966
6.1140132709373916,8.6998388078765
1.9979898437800383,-2.418676875207047
-0.47866532712510745,-4.286669385712336
13.697224680697182,10.79522539615647
10.533556563575472,-5.462275065441396
-20.121574901315277,12.75215609326167
10.61853843309692,7.889823564507342
-10.822229331618527,-15.109331422886484
-14.22712652045294,3.5770492359809256
-17.74724935118883,-14.454008702422614
-8.931818082757225,6.822256641700394
23.707034329923427,-8.451658649374641
22.80585373262305,-1.1351209765553294
-16.13234941827836,-4.886537392935205
-9.60027351193637,-5.055942898050729
-10.898753734474917,5.095505938304861
15.6170290556995,-7.019425422202361
-16.81234570799157,3.7999638339193793
-17.029332873776372,-4.932599427187051
21.80177035048975,-5.412164312593742
-10.385459975945734,6.845959639428203
18.10063440206807,-5.903909883397384
-20.264958096687277,6.9013663034962685
4.710765559708455,-3.5979476694105896
17.26171059432363,-4.152083777845281
11.800875612185491,12.78351383327515
13.883990407624813,-11.939256938379424
25.509859120634268,-0.27339772998872147
-21.487560660188656,0.266798532345165
-21.75082622000386,-2.877753793517682
0.9994026977105205,5.227231524878381
-9.651336200918841,3.4195031296133482
-9.63307778111282,-4.899835495681663
-19.281170007933756,-17.20115500608157
12.914299407598353,13.579246340982237
-11.214528028924981,-3.5014991014895926
25.29689192110961,7.111150998080916
0.5615158942043345,1.1467667088943574
6.340839771018343,7.7858984674032845
-19.25221706672753,6.328077227624472
-14.502900110757958,7.826818874244179
-17.966793366352658,-1.4752919859167024
4.200098491219282,-9.953818573745638
24.92917794681926,2.3726979200380645
11.587115513725514,11.258908898229725
-11.437008044167627,0.18548674919041766
-13.593666344703202,-2.882186277424375
3.7615958395732125,11.1721336757609
-14.135436409209529,-8.170896680303894
7.543908692558448,-0.6674166950492755
-14.939459271460173,7.289256132814828
13.489084538204168,9.261124509624064
-17.044253805376567,-4.840983642236635
14.229380255973027,-4.756014774059625
-22.39082858985097,-7.800924453059538
-22.378648535244878,-4.536764662357409
7.158312965348944,5.952578385011485
-25.085929156014014,-3.801466349976891
-16.43840930368912,-15.949125516306133
10.69665317609033,-11.73131552416382
10.246105917819042,-13.68894942553459
8.99029600297001,13.247867025119033
24.376681624276646,1.0513278344398653
-17.723277995749793,1.4093591990587508
16.56379085989192,14.960239534104476
5.608631750875901,0.34590729768837675
13.848067352862056,0.2651444362578844
-7.3136548392333145,-2.951605623055394
-9.61455967379731,-2.6778629704884205
12.929982841842317,-9.727235460647469
22.051766439988576,-5.890413865059306
-8.635757783059718,-11.954801295054985
-14.832822233783377,-18.85140915583378
10.970755013218211,-11.854751719199486
10.922212509974464,1.4239964264654785
21.627286291312636,4.493959976897317
-24.300648162289566,-6.584287196095271
5.25207264639582,4.839126901610504
4.2928625096184305,4.8587503612552165
-5.9770936009508455,-4.949507371821129
-1.4751010280613028,3.406121402700639
-18.729703172832227,-13.927331843277699
22.417593123304936,-1.5952735242036433
25.716081643314244,0.9071084366148003
-20.805257710373585,11.179650493510263
6.694613661041496,-1.6840218448846986
20.33469234805217,-12.278974655716231
4.331352408521092,11.585003999216706
23.529081207167177,1.7208537913333957
-25.137595644371565,-5.284779647717253
10.51912755902642,-4.0852006776098095
6.483913413984079,9.921130595907547
17.034034948561107,-4.3760501708147945
1.2116077369167357,9.073736144007627
12.933057983393985,-7.108728601972203
-13.77347936871482,-1.278764719073647
-17.41240334737575,1.8334847774167877
24.680399594769703,0.18513239200903178
23.65424464001232,-0.7927492294890042
-18.339132457255072,12.889827888175757
18.3372782778482,12.077776734107044
-11.266178587960543,-9.095823128944101
8.931096117359672,-9.594026667628352
-0.7832813072546385,-3.744777003394171
20.64751887989775,-4.585340441290832
10.37360690128303,-12.911503840321743
4.976234217333457,-11.701529515870488
5.801127651217727,-9.174031737748592
-18.58572357973046,1.311979911235462
12.66689500301427,3.8362040913219198
14.407829387447485,-4.188022847119095
-14.542670519525414,-17.859391181206533
13.855378459769192,-12.562037096026204
-16.823529809786503,4.645882734093403
15.96445633208996,-11.304920075598728
23.916003970716762,-5.1503634100024405
-13.604296453025896,-18.267007130755385
-15.58594642851607,-0.686664995965311
0.8357312468191206,2.968791353780538
23.30412503053301,7.543320802542802
12.025882779943432,-7.048170984490086
5.8802920956527,4.811865155702295
-15.139624426629668,0.7934450203217165
-15.738904486869112,-19.029725036327875
11.283058724075985,-0.2807870835880788
26.039792900146583,2.9602947444420136
4.355928660033072,11.601072200696674
25.05670517202802,6.187351313525298
12.853293557609199,2.1284597189592267
-9.227970981889293,-11.702329080048136
-14.596598622746928,-11.352697598750021
15.060441276707659,-12.207010865321038
15.6519126023611,0.006984386323818823
-19.370735735671083,13.950166158295572
2.476411410314663,-2.2810219602510764
18.03983736302222,-13.823416595309988
10.824361467833572,-5.682368565249106
15.728894184164888,-15.349557794959104
-16.57803872545736,0.667600796123113
-5.599403176485428,-6.996559886497789
-25.685194535463825,-4.100058968160164
-22.58662941590272,9.1875138695224
13.076650342678748,-8.389006937195802
-7.376319024610381,-13.573097486227443
-25.859336204302522,-3.576378663544377
17.09470339479353,0.8490965652403409
10.834884296174419,11.736990919192806
-12.889755011732117,8.846102718151446
-6.857899383180229,-12.31317883157921
-1.1271452291806532,5.341609073170375
-2.018897311041798,7.600467442231822
22.092929906972554,6.784497070056955
-18.16830399604034,-16.993648255569568
7.667031281667816,-0.7959500303211978
11.909078440010852,-6.973689557652317
-15.947165868190572,-10.345591046264122
-12.914724936009586,-14.457757618422967
16.77294526550513,8.444445295973773
21.489374488608725,-7.170271867048435
20.096203696262677,-12.584911070204951
-10.49309952110913,-15.40789825399525
14.238205232515439,7.405380744386064
0.3245415167643535,4.5534750942019455
-9.372813151274144,-14.234947843108536
9.336078304129835,1.8664209598044936
15.41101742833248,0.477286379843698
-24.363681758286134,-8.142287471297745
-21.614589485424936,-2.2613567652291664
12.275214440886876,-11.17864263221562
1.2214886432775072,-3.4452709729148343
-18.60811314052295,11.05953479479725
-24.878463458825628,1.2249046350233188
15.885891769037167,-5.10217334476949
1.3833925890233183,-3.524392656624633
-24.197656410756338,-9.23517150920822
-8.594833504565571,-4.431953632514804
-13.453962685119397,-18.651565595177594
-21.265926293097845,-2.6696116272279977
-17.610813032601165,11.868986960701813
-18.711597382839766,9.741519769327326
5.111892415121262,-4.228916511439534
16.81402021161226,-7.968387032770791
7.847144369577239,13.012965714751205
-18.842359531680394,-8.741912140131284
14.515372758531258,3.1109305847425444
-19.708382741766382,1.655164931678957
-14.621632830157285,-2.626775493315045
-21.318653687532372,-0.7036363458440741
-9.320546485271862,-4.6524827884335425
-17.773281775152594,8.911736110526737
-24.352761290506756,-7.205206975617329
7.322229991828459,8.980864515894051
-4.888042521522243,-6.070139089821811
8.549835151918836,2.870584152659015
10.437616779620384,5.694286540698157
-10.516665330456801,6.2163084129188215
-18.982264372753356,-15.473739356523875
-15.336555494359754,3.1908936606814127
4.0010664804763945,-3.4050159889579397
21.535099953650175,8.14200719254941
15.974728816893906,1.2345032785739598
14.890679656555696,-16.77121033689568
23.040795232594945,-9.254035013249084
18.159215233728652,8.92100234006256
16.50161992915462,1.4787984324219066
-18.858940806541796,-1.6760038358487932
5.245253928038203,11.411235358572501
22.419004149240553,-8.773465027888019
25.486887343009755,-7.588095664192037
9.396650620833915,6.902099507119825
-17.26293901504777,-14.803311556011138
-19.209356954739867,11.68498509387991
5.307004948487241,7.94392448745767
-18.793422501216376,7.233232260515004
21.71595387999469,1.710549082545239
24.260367779695592,6.3138705386019005
-8.868359732596925,-12.066885957014673
-21.137854469197226,-8.236500029511916
5.087819021483608,-2.4156201922886624
1.3365272329387712,-11.10371933301279
-21.081532587941748,1.3567990523017206
-24.527075027152954,-8.7576728233921
-8.84184551496086,0.03744173470531181
-12.031280688719505,7.180321473471457
-7.06346062949067,-4.7102766950759385
-1.22484174077419,2.1326338241379386
-10.918343649746603,0.7230345090163266
19.01669817316426,-3.9240385860591616
17.632736801231374,-5.50348598549769
0.6531458661571637,4.908549211763525
-19.472243167832477,-0.6253006330305378
19.836140767117648,-11.155889112699555
5.4066648149969785,12.531378129767223
-15.373469994762425,-16.879800123489964
-22.280574553340962,7.701076142041888
-10.939423549899992,-13.842192791904427
10.892610989787777,-13.89135236794711
-16.815207849694836,-13.194690974872179
6.381070217700633,12.715422496772582
-23.217401590686364,1.2077761064447134
-9.431736132463456,-9.06543226309714
-17.057037415018293,-14.535721402756394
18.330296159912802,-10.40596274246835
9.740142097529732,-12.8690021573799
18.24370354954459,-5.731214612216835
24.405759001076287,5.988455313434069
-7.638887666082071,-20.313530132034618
6.801930587741435,-13.14211948446688
-16.579435165921478,0.21979566712673468
-22.647642621116283,-7.923251058818794
-11.558110614478524,-4.080559544914314
15.583089246524773,-12.78003181562344
-7.757333910340703,-3.6393077629404216
-10.10162601134869,7.2122965671483135
-24.708877042703485,-0.7273847379257912
9.63195019125138,-8.201702257653809
20.76799842479057,4.885253045435161
1.831948553561454,6.775390868993829
22.171001210802356,-5.513120934575803
-5.33913662778815,-11.780115317987518
-16.48522268808765,-0.1345720468032931
22.346685833189163,-1.2022867839029234
-23.511760027502493,-3.4910959292391084
-8.786957497791247,-12.62555818407581
14.42763523337995,3.006416651131475
-15.915026659494952,-18.59698095183906
20.941634883826524,1.20730513369944
-14.94968445072961,-11.917802091294089
19.08643878876848,3.443076215001045
20.83340021475771,-7.74419661519798
-8.15127818422832,-12.652071353283759
-14.48616985962431,-11.114051552360424
-17.4138640983437,-18.408694191902445
-12.508103542135405,-2.33777011108641
-5.717838505936715,-2.9503431566698706
23.24530429184351,10.094307704329127
16.552696254084854,11.333360489563848
-18.74803810330991,6.210878779755801
8.528952276339218,-15.816916652727855
25.785941455012555,3.8517676399461314
-16.308117869505356,4.192303338373152
16.55796277270156,-11.18245293993893
16.511528681169445,8.605209751565857
-22.05206229688317,7.160730047571717
-0.2808682781541041,-1.0784829650192178
-18.938909859733215,2.463285419784604
21.69076764088865,0.8540460690435249
-21.523323541679535,0.31755192069627164
7.580067115652005,10.655814370467098
-21.750466646261664,8.618322791979372
-10.516648422394596,6.8213053410412465
20.500560839348104,-3.2843638848061767
9.12584413972166,7.953813982383833
-18.769127432892823,7.2431731691055425
-17.14368792026996,-8.369412956743233
9.878748469740886,1.0694310582459876
2.188156064319737,-5.8048190484226
5.7701400994620355,-3.5035045120528863
4.782355413791187,-9.099180035856234
11.201754689447633,0.3575385134099324
15.817082618776633,11.831652752557764
-24.02107010433051,-1.997107897555784
11.94469083303508,-5.392089302952352
-24.34627420572256,-3.881815051626443
16.187843719215106,-9.330003657371986
20.95967052874636,6.902701957031145
-11.108837016324593,-4.267048546477575
-8.069378805632667,-5.394948575738565
-14.053411989803655,11.826946162986394
16.3959070559446,7.556497229050728
-10.956705103188696,-11.960651718906611
-16.07678631980373,10.393446969921943
9.92865843253455,12.386514566820903
16.25619467557513,-12.16600553078621
23.10243305600862,-7.69251166781658
18.72575559551912,7.933725590281766
19.670557112925117,8.73340618799005
-2.62808164816654,7.722482907449563
19.866519027936878,-2.5797058750317605
-21.571573769503956,12.034352913599692
19.083382444320588,-0.0985342416111746
-10.466436646278776,6.466610595059211
20.452672215413752,-0.8570132516052659
4.363842272244423,8.152161481274883
-18.38572844812937,12.154089138635344
13.78400793777013,-8.711712003710703
-1.575843825980175,-1.9854027940401693
11.666841608464217,-6.720662987845706
-22.6590994352281,-7.390088421504463
-8.255891159656409,0.6452801627897323
11.189892984886434,-10.396613282522425
16.812150952708844,0.2995340564190821
21.172640446665984,8.551076319069514
-20.259719561303537,1.1890486760303023
19.16807860016518,7.822491908435524
-1.7888868590770306,9.148402846465673
4.399565096487192,10.982482023945439
18.90633767911779,-14.021502334999179
17.325251763784706,7.135733161665774
23.562367294219733,4.65650378733903
12.272627503769137,-8.705546544206133
23.973551475356984,0.44887891563865934
3.9564086271605863,11.840445943270304
9.201748871639456,9.175268180711036
-20.59985286507248,9.20181758568938
-20.178433335061662,10.95397454347146
21.53515641321348,6.397938636816885
16.595535303334245,-8.741103559525223
7.720531317173756,-3.4671056834550114
1.3751635830784406,5.368188263048655
-18.031662729412314,-9.467137711348053
6.31859517832032,12.210695019462886
-16.888086443171783,-19.949803042500225
-8.18190830752048,-2.2258649865668048
5.9763180432706635,-10.758426297989098
-1.8368216374825224,4.945889605337881
9.314168248233555,-7.89727811741388
-11.080514752691043,-2.6133024649780485
17.297944169032142,-8.913663105989615
-22.59600436054707,-8.124465423086
-20.55878130965258,-9.259410357998405
7.529787950864395,-7.3987301234372636
8.63478181566895,12.422366902922201
22.960276374217454,6.222941620959495
-23.722687811432177,-0.08468146659445304
-1.2994412229583943,4.088541799279052
4.843741828881684,-2.805218164566245
-15.624743680764245,1.3079841248912938
8.109623973143936,0.22752586098383346
18.248149846990735,7.476833597657598
19.656028136136012,-6.615565247409049
13.901121262608353,-11.703820244106629
15.155349857576185,9.856851411449897
1.5482064530037791,0.6171269709383141
-18.936935736613723,11.902477671606382
-19.219463806302382,4.351579016952377
-14.247846252444447,-4.112871899386184
20.843327665070177,-3.912921397196207
-15.763085660357039,-14.053962678286407
-21.241136838347227,0.4775678797165657
11.853693055136507,11.038222716449756
19.666343513031233,-3.056775695926516
13.689291043512199,4.352127288881093
6.59090370497227,-0.2688282897305552
8.730186415231756,12.451662727150596
-21.377230324290945,9.703307992969444
9.590669937393084,-2.2700359999271456
-17.0145072685586,-18.794991759760403
15.211236387003822,7.6878268346562075
10.03568581457285,0.4387808595192894
-12.289463379972762,-0.172355915476231
-24.323321884524958,-2.2317182697677027
-14.251723378728522,-15.043941370449513
-21.614204610699996,-9.290749666831383
19.693741256052785,-7.319701970128292
13.034025538373921,-9.309934110362931
-17.68554970617741,-9.52931983339321
-16.28889784052968,-16.74823401503019
12.153913720757197,0.70786498425926
-16.258678163346456,-8.742226931504668
10.239696650271936,-0.06416432689428352
10.109179290846038,-5.464993129334482
-17.67275198549633,6.473186984114701
16.96285258091844,8.798533017436636
11.9667774016066,-10.472059001586159
13.182132130174503,0.39128414762407526
6.368693104271517,2.2007669721162553
2.0690505731173614,12.61408750928118
-18.86127032485479,4.0604882336043415
4.41984691512509,10.479643988911027
-1.7944846233186398,7.87221078144616
11.996066339580242,7.334253914324679
23.482972991573515,8.68929212810626
17.30614278948203,0.763679030432944
-4.693033615683972,-7.990317118099568
-5.000657973212058,-6.715888283205215
8.787731653092937,7.833809186067091
16.337170373891226,-6.718312826190484
-16.599802608086712,-15.914748478767141
-19.91426736848207,1.3412546987422111
19.752436031139553,9.424462431257792
-6.277498175364472,-5.417504093571299
2.1356975412668047,-1.7819574816999753
-18.318903897136416,-17.176510166577646
-19.772079973398238,-8.776405635158211
18.88799774126568,10.109771276938234
17.902481963913406,1.468976135179776
-23.206182237676895,0.7700959601751795
23.93363890986675,-6.653360349490953
11.947704367548047,-12.635138738985498
20.41791813499303,-5.243442281377109
10.462980085915497,-1.3108394210512375
5.872596197794978,11.434410908157265
2.343128489353494,-2.252266339088977
-12.479800665521969,-3.442346932509688
2.8032734321612875,7.734641053461124
-14.516426929369315,-4.123173878450657
9.454122108080863,5.145575793040022
-22.112346120215392,9.341015753636958
-6.489398500900089,-11.892327778223766
10.24289501048461,-4.461381684512978
15.093634197285773,1.188635629655215
-13.47055349863761,-17.753414334542896
17.160410832188607,3.0184691910176595
-5.170828116605253,-6.536766164704361
14.402404286537424,0.6570445125723505
4.382269035822136,-0.39796073798522996
-5.647611943433054,-8.337301716078127
3.515777293724132,7.671545748851471
-17.01943057512189,-1.107821639212276
15.633858087703123,4.624578053709648
17.316131235853007,-8.888548750342862
-15.271571232108407,12.680714614207751
15.048980886702925,8.090034171439157
-12.853635146525766,-13.197685792309356
22.385368920681,2.4064961913180687
-10.887157914577362,-13.496926149055657
-18.379293219882076,7.939980233171636
7.430764278525709,9.281081796010358
-9.816636076784128,6.904345107520239
-17.928061581251303,13.81559660830208
3.9956948460873356,-6.052917216891202
18.47209705829413,-14.518896667830544
-17.510796229198508,-16.668636381694487
19.07451340974406,6.635729839909301
-13.833181799165839,-1.892400093228164
0.723055640290268,7.28923194401354
7.680909254209617,12.963921481670047
9.643823619198063,-5.359439483474019
-21.21379916011801,13.776644830972419
-14.669718451225773,-13.74509110538943
-22.79486208323287,-2.987001728791971
10.101544366250826,14.942357474314056
9.571515906994613,0.05939416887148934
8.022154149366767,8.831081545024716
4.841179530276426,-12.492766109231601
4.721705782014131,11.918587846386012
-12.786928698183317,-3.7564954802555204
0.6560445047149522,7.416811294607825
15.098297679121773,3.645892245404049
10.705385557746139,13.206680052593184
13.32906085174094,-15.717698927224152
-8.863563230559368,6.6731614290437715
5.369043486194246,8.46195571612525
-8.724157360667649,-2.5848753175361967
17.64765447026009,1.4285486260113316
-5.087857349060238,-7.8554820701630295
-15.111994604741001,-3.5745808564386765
-22.64109709005605,-1.9680912745220982
-17.487449171211917,-17.981334180332908
12.810193667873559,-13.338587307123575
-15.334621638248061,-4.161037961478703
2.598725550604024,8.689306527734702
4.426281982287717,-0.41231933151386096
10.078697336695692,-10.602039652340899
-18.293464446842197,-20.553705163698794
21.41852769195648,-5.169946749465161
-14.425900960217417,-13.773090084943362
19.559388877134023,10.44081466749313
-20.005235173725175,-8.834188554903577
-23.52579645991976,-7.0672311210308605
-10.115645368304852,-11.4404734251468
-10.260411003961828,8.483106230798763
16.575991278915975,-4.6938347069178326
-11.601715324833066,-0.0781202787162664
4.405692729933084,5.284367622780082
14.056832213653744,-11.548225145009974
16.44937722032625,9.723501413394612
14.55777349348554,-10.488802962099843
-8.859511632606067,-2.730663875071265
11.903274874304383,5.713644958409196
10.125560490876996,-13.990433548376428
-26.5623681265774,-4.454505088704134
18.69557817908124,-0.5768881167698523
-14.544888126525017,-5.638302614465657
-1.372271648778065,-8.571771507786348
8.87452505422445,6.5678705395739385
19.68448630378341,-5.00563863662199
-10.293458362903221,-4.676388888822076
18.050957944328072,2.67175630204986
-20.048663238064993,8.021113734305636
20.152326893141367,-1.7766407789096796
6.50057905636768,-5.9068668948440095
11.414260281305653,-15.007987758418835
14.678634451699427,-5.550107142248873
4.431548004323289,-2.220339512678267
-17.97775018535294,11.637387935601929
-24.912543828640775,-10.192374266436467
-22.947143043429936,9.592533004458515
-13.435423453430415,-17.744802243044223
-23.793589664997423,-3.2471946988217955
16.257630940586854,-8.09454797298119
-22.721595641478665,-5.647220043625757
-15.906782711777106,-2.761388469847779
22.380076596550147,-0.6800468364308188
19.914689336499535,-5.545725502282107
11.350508852928323,11.385350179157667
-18.937342151426257,-7.1918726407078175
4.545329204824988,2.1798359674110803
5.810625680769648,0.811123877739723
-10.859457960356062,1.1334189705596363
-11.926890161667501,-0.5635919473867089
17.29401674854807,-6.571801976686823
13.755138722501794,-11.084617548489305
22.324320909345083,3.73120843255819
-16.308080645795343,-5.101693214078069
-15.069759816806723,-0.20908975431515991
8.759341153713995,-3.0254752115507433
22.56952806747921,1.1080332406512077
-23.421115152380032,-7.4766541843604655
-22.2764148885988,-7.779395475458741
-15.647508017622075,2.937807571499278
6.184667083254202,-4.1588808992521615
3.815913933572388,-6.39464864461436
-6.550658797199914,-4.212864056590743
21.749595207785116,-0.4776104604258216
-13.802031559751933,1.617830869074804
-15.187908462640651,10.411419713264277
-17.339946248738002,2.5334753020526892
-13.842322183200228,-10.20018174354831
19.75474020358144,6.00813400737585
4.466738424858099,-3.4803546606358777
-0.538030154184503,6.566246758142449
17.008049767888505,7.129006734726383
6.441913830378646,-0.20264151226895277
14.557295082311121,-3.324960034266978
-10.029330237657552,-9.405502677470977
-24.268437824875566,-6.6145791389465485
-15.935849151569087,5.333692482178788
-21.297671089664824,2.2141400339113746
14.163232287614845,-4.318844289456794
19.041040571913786,-6.267054917890961
14.789945566190715,-5.717844530449268
11.755549710686285,-5.321861440849301
22.34248601949954,-0.015521794986276032
16.75253613084124,-12.308198411520982
-24.847458958662404,-6.076157335690318
10.181908506247263,-10.937335372847278
-5.848445382643387,-9.381380528527554
-21.36837385212557,-9.486775248857736
-13.844929024416977,-19.185803890507295
-6.573271326264222,-13.602796084463032
22.753479070422873,-10.832664894789119
7.452805387645916,-3.83278514381538
9.007059462087087,2.936289435814541
1.2413898982669698,-2.372773351475652
3.790158602596226,-1.583304168482449
7.7497849049617376,-0.2836242876369291
-17.07740063148812,-14.685654522758956
-23.311276611901103,9.695930045520903
5.943970463731877,-7.449858941180899
-15.375569970824559,-18.030765715716726
-11.726967308306786,-13.996182370908578
-1.569555071221916,8.22441114870708
4.035625683179273,-4.675843179409627
-18.1532519789244,9.821546176575275
21.536343742453106,-5.541038864212939
5.367298375764335,-4.258151312670538
10.16594133672587,6.447564625192604
20.655976643370423,-6.55107218039584
-19.59505904151491,-0.9511989045864646
-12.01160578528258,-9.491302929912592
-5.41573801674791,-12.229182122968352
16.917847078763586,9.505695084548076
-1.8276161979895995,7.453062759639304
14.558170869280653,-11.377363475565621
-0.6911513632958958,5.531498211131976
-13.97851234906568,-15.274341914197564
-15.847818618707867,-20.78983119878447
-15.574198909537749,8.264696539325675
23.463896884480395,0.26977947224112053
14.764299774499209,8.724919899044943
10.752212784243213,-3.7963351426153746
-1.0657312295768089,4.246077691070515
17.983467109740687,-14.008360395042358
-11.120449933959083,-4.5076936370520055
20.848294596995686,5.800254313800197
20.012690026962577,4.3940412664796655
23.735328125584072,2.6844338597532325
-13.162216880191554,-0.1821703274915284
13.31312889810254,4.0393735019482016
9.742859234262637,5.9764760663325385
9.282945826938464,13.700529783680706
19.538863141913268,-4.90400384361372
-25.242381151857867,-3.5456360720366558
12.018256582177083,14.096082409515965
1.3557713173770933,-9.94261061503064
7.506345182348126,-4.038970654727772
18.158121923481314,-1.7622343032100838
-20.248418138915795,0.5978140222081497
-19.51841420848372,1.383884129546666
7.717094802328493,-1.8339685776741406
23.873384439263965,-3.378320965078175
-16.084845154193797,-10.935468608797558
19.03671745022979,-7.20508362262465
-21.664091071536095,0.9212713915981822
4.188874166577432,8.447790504213586
21.875496457968005,7.78838357093366
10.799106801279054,6.226858101722942
-10.298825807720974,7.446387809328566
-6.586297310401487,-2.905329176442841
19.10049825068231,9.956422915792553
-10.39946441861112,-11.364304506357712
-20.287812100894875,9.051791906662238
11.30312222589559,-11.09831276941647
1.0086413326566739,-10.124549427606755
-12.687141626114576,5.831603972611107
9.375424246836047,11.451176947989671
-10.396281961690734,6.21973004108724
11.472176915132385,-12.285252847531972
-14.641211346983182,-3.7705268878475353
-22.509937292425853,9.156894916296697
23.586359477814568,-9.388933873302712
9.25631123665925,-9.10550008822852
-22.030073058963605,0.7906816143407819
5.94766056763919,-2.601341499873825
-8.019433804232838,3.665038800604415
20.521692796182,3.709621494054329
15.647766141672024,1.8120058423251333
-10.057031871851141,-11.077602699444993
-15.798657507631976,-3.234236320266911
20.34641516186824,-1.7294763120559091
-24.188838660862213,-8.235792261484486
10.83627459604557,0.9346745534474404
7.599307910851187,11.283414930620141
-9.810160760089925,6.266088998672664
3.9485473496074115,7.359115475099641
24.212369354545224,5.873786894845315
5.988204172252574,12.830561445050055
1.6876197598832106,-3.6962430758870597
-5.115503589601806,-5.267197714146817
-18.329146143876294,2.926336932883755
2.9902107193209164,-7.4953275533358985
24.415738895759297,1.9234376470070882
19.867381415012247,-2.543790777623453
-11.0387865257801,-4.179924281218677
15.911643269855627,-7.703829667996318
4.107728453539529,9.122915928372334
-19.980482615760227,-6.088137954175982
21.88136513622597,2.808387665242686
-6.427427162409742,-8.941864902563964
5.445523041850162,7.018902663949286
5.501687568588451,-12.863822873443294
0.726971399690428,4.686491969316495
6.325585519804846,-5.87537775413547
10.514787612298132,-15.15248650482809
-13.406945359742542,-17.827033546304353
-9.047478474995689,-13.1806012292924
8.127967308584374,-3.425979546683111
-22.158913609429277,-4.79086738106003
-23.491150152832603,1.607219518748121
-16.701356424073474,9.225771828585291
-23.213227133552902,-1.9582051725349656
15.645022299609415,-14.050737331259123
12.430542388831535,13.787459610266563
3.821431542567489,11.173446912729117
15.702371739578352,-2.1800930582051574
6.771265590889991,9.43941970007057
22.67728606502747,-5.020752386101939
19.567356332116617,4.059674706578794
2.175807247865609,7.638527471808579
-10.806806660803604,-15.018211089093088
26.503721328308256,3.967433367783787
6.778033744071896,-3.5361041605170302
11.814931388711987,3.4400972817955258
-16.547396096573774,-19.26015246528908
0.8833157288875865,-10.405862488124944
-18.7277115821801,14.163049714087084
2.788718249683608,-3.3321234134719906
-16.8435661832133,2.098840265890872
2.0113586163591743,1.4418673349334399
-21.489383363935048,11.355687506416492
-22.71723254767362,-4.690828404732893
17.28767137934686,-0.853662271353134
-17.7474977306177,0.1017927074217321
-11.13336027571649,-13.021063243165745
19.421387220303888,3.3077414721358944
-17.389717106832613,-15.359104260163587
11.560574488034183,14.336049990085666
20.518788215054304,9.395570300970155
25.738829050110088,6.644299003659286
-1.3464420013047138,4.927745499415677
-18.272729557908395,12.93879799094413
16.98604427381597,-13.307728240334523
-18.51471128464117,-2.868887793250156
-24.12546888876085,-5.781982479582416
-0.7773923505855223,3.6790413082987383
-18.476723882340035,-1.3459861989087107
14.692331353436336,-5.858611583652872
-6.516326957719767,-11.868214187722995
-19.17025636979687,2.7244274037678706
-7.4471416397075005,-5.276081099760438
16.246727919728013,-7.26954889359105
10.225857252539555,-2.704519786428272
-18.769550151787893,4.333133381628266
-18.275178616724844,-1.0963059360630578
18.9903572671361,-6.873691769718978
-15.60669907210859,-8.643741981057358
-13.707301720941336,-14.663844326177452
23.315142801723322,6.856968359150992
1.064696158944079,-8.015452283651044
11.828004461396642,-7.261662497449363
10.958632802337553,1.5275777827082122
10.051205981667534,7.673632095166459
-13.280233437195086,-9.321162588351466
3.3388268986614293,9.265704716760908
-19.12536073595719,2.7434305073154146
-15.90178777356042,0.26226295277751166
-23.913242246742357,-4.849677148600846
-21.959052973296053,11.863496380932553
-22.01652637111908,7.8392826299591185
7.242775689543765,10.837013243068576
-11.768680775667436,-1.4853482007378018
-5.529307256126457,-13.322526076825586
22.48523636742754,8.678195470716265
17.972364129709728,-6.237116770418894
11.819009484181976,10.856161948170143
-0.7719637959751314,0.23457803924344087
-20.500839977192346,-10.314624608602545
10.295598064609546,-8.119655169144846
12.915343528764733,-11.365732637302159
-13.945345913337901,-20.04806618470606
0.03321210261871257,5.143670272151779
25.690174733554226,3.7401535391399396
-20.864584481195195,11.0254911329371
-23.390246535918887,-9.132781969202897
-23.08020906197655,1.1697462626398503
19.104681671523046,-5.431864792291778
-23.222447553656945,-1.584617675518459
-21.844277644779815,7.731034705437625
-19.58786951716638,-9.94224175250047
1.0945141491372732,-1.9636197761423373
-15.104486886624318,1.2209955427132448
11.784524061183623,-7.742945591470283
-14.385009679065758,12.882584237655882
9.476947154142215,10.021994990063767
22.917828173996238,1.4367842304380796
26.517735006254227,2.534447454186427
18.01417668549045,6.936310331148537
4.574129061931487,-2.104665111269572
-18.436220493696446,5.961416499385389
4.189194465452622,-10.484982678940224
17.736043832834536,3.537240305465873
17.5531375813224,-2.113429261282133
-7.534840204607695,-13.319736269364649
1.2707794514599133,-7.413600108332377
19.347959704658436,-6.685098208620192
-11.849858433293553,-4.988539321415252
24.677743395124338,7.92762414382411
10.49080649274605,-14.03101184836912
11.414304488396379,2.5659748509175797
15.365805103611695,4.601911059031758
-16.0257111938469,-0.39092755631612874
-10.106087613530399,4.651814209017966
2.158744414352828,6.598863635781914
5.1650075321701365,-2.2473122858085803
-11.660612039703002,7.469002968747999
2.337157336095238,0.4208844952732889
8.957422740804246,-14.563542501052533
2.653429379207156,7.707022485765054
21.707010365407957,-1.2789269747367837
2.6545640735864615,5.719469408568224
0.9978796135933816,7.353310644880477
17.022972653796092,-11.41931132803663
12.047403949357467,-10.070593839263195
0.9064419701768105,2.5868705850971803
20.11680689178541,-6.187216515775702
18.59877523504823,-13.85669662873408
-10.436343662951417,-0.4040746459152611
-12.705933704020008,-13.274886001043024
6.027669480529254,12.134169277444407
-8.516179976441277,-12.407684388749162
9.483038973632338,-4.882046653687722
-0.45834095955677623,9.32745461035609
14.4855704674933,-4.431962932943865
-14.773895897895418,-17.936710287050516
-14.709589988950517,-2.8797340771664177
7.517440235286957,-3.21592714393393
9.064304376133855,11.459578460265899
-16.40199496727342,1.0697985399860672
-6.358918562966115,1.2311230100193151
9.530556454885115,13.117423656267999
-16.54169489700646,3.608447798069636
4.729197077513827,-5.131825082353439
4.513835420491039,-5.07526801573412
-22.26859315154853,10.438987792487945
6.379129815451706,-6.141674458317622
15.703812653509951,-5.856173459077151
5.373824827030615,-3.33180234343721
11.189982404836485,-12.650506726588084
-1.7545672141695756,9.245659874465206
8.779914883198591,11.553745103845364
-5.930162604640771,-4.472676101208637
10.428696362451268,7.929364730550631
-21.12507689230065,-10.099404516074802
-14.001541585160702,10.622199598272118
14.241866775067129,-15.74043249995332
12.693538896035834,5.5227610889646614
6.631765679050257,-1.9498224616016024
1.7313275054863813,10.211202256789385
-5.169045881372244,-10.573226314227227
12.206965470135179,12.070489043944738
11.920419473643445,-9.683649378401963
-19.98932933337427,-16.20072445024511
-3.745326507627098,5.949535547277462
17.05825910253223,-1.6635536202547667
-21.505442035821165,-8.132587764139295
15.34534057785805,-7.261343322404416
23.47280554758635,-1.0203403858824063
16.178323968283056,6.131284601761953
-17.743400578282213,8.852129074620159
-21.5028294568742,5.169025265202371
17.159935382323663,2.6853889221483853
0.9106629333000776,2.0611077816046066
20.81540659834666,10.521949499282545
-19.443335777573196,4.65805739997599
-15.397939248147358,2.9623486875228116
-0.8040554023509319,2.2132298274027544
-14.212465190606494,-15.81170243532239
6.307923329976262,-3.406553037116368
-21.00579375722921,1.6081275744696109
17.603299246493957,2.8053672577977493
19.10056099105636,-12.827563673557634
21.356560381940557,2.553369795497823
-20.31235296032497,5.560207289304032
-17.378891448152803,2.84522334768884
-22.267419858405564,-7.754913252153689
23.082912130783278,-0.49526861985269316
8.415020828473027,6.229170187234764
15.213997447961995,7.556637914017031
-6.301152685177473,-4.827568400143744
-11.634114510913266,-8.572246854742048
4.505237618696039,9.6650917366856
-14.701479846244194,-18.21965915920638
10.876317814477801,-11.428904474226572
16.26213476231723,-4.4373303231080365
10.092671435801538,-3.93161160926381
-14.014075517895973,1.0879816509087727
24.411081213815137,2.742911491401484
-19.759472520310915,-16.00444807031245
-1.8238248025607655,1.466522338587897
-14.725832570470759,12.28594126973915
-11.844025956249393,-3.8343724120818647
-14.246060110812547,0.536708913874879
14.667736088277397,-11.087817865203844
23.43124842547105,-1.351990549977319
-13.232999047126087,6.595496849663281
13.691119846988686,-10.158245576628168
15.632505955998127,-15.020145638141344
4.240891576979132,6.627383553887012
-20.162990743325917,1.371313677701972
-16.386441411228716,-14.014472595577805
13.851410589324052,2.2080049098445307
11.590317346426678,11.065741544162146
25.18695899792039,5.524685818944655
18.126739699338682,-7.63289542047932
-18.75221499274881,-15.338380825149141
17.64302080398994,-6.527919528413598
-13.98310580625041,-15.70495249247255
7.865414621806882,8.537462152392589
22.88525718225248,-0.48903000232821453
8.309452999275798,6.416879063156058
14.06960600157155,-4.373817669964201
-15.242321387335073,7.955046819956768
0.9230587225519479,-4.4804481787655375
20.308458945781393,1.5532420323772835
9.151748814859099,-0.07334491355996073
-12.914204506439019,4.17365754369299
14.606753352177792,-8.21905222583668
-23.136723126215408,1.1402237793613557
-7.206282593597027,-7.091251738908422
13.782956452259816,-7.726938609309451
7.861845715907922,0.1925979031865989
24.406413925343593,-3.791210360974167
-23.874731703706352,-10.962835328981079
5.451886846161569,4.890008672335049
-20.34847637951935,-9.662092884345808
19.484368892131045,6.253154809355585
-15.39480488286077,6.518773669818298
16.609654912706834,15.261967798947564
17.56560416690794,-10.032874005782745
-9.817229168793721,-12.213864906950706
-0.39503906551792395,-0.27786739790608844
-9.7248728593706,7.109278980777994
11.71666024823652,5.789128462496854
-6.528032176628181,-6.946295362536591
-13.058595452195995,10.324503238861489
0.7503663322832166,-0.9168251612657228
-2.716070614659395,2.1010837026877622
-18.415907098249196,-8.741979849139925
19.20027736683412,5.637439488339615
8.023020829901085,-11.816880996590978
-5.620749710958225,-10.93354334781841
-13.973484938650246,4.040688698714079
-10.924595874936134,-4.858714356924659
12.100044567743419,-1.0482250456065443
22.779560046010356,-0.2841522345215267
-14.045170023285687,-18.81403492586386
-2.54108029393999,7.697814206118857
8.663159934769835,8.619956312104328
22.687005724975545,5.791862199973215
19.18611171380917,2.339358685121687
-1.0494687567415228,3.436260378663806
4.216723705950692,-0.5302170249306354
18.004192049747708,-5.186515539558449
22.596791579019197,-2.6081436152413593
10.599741102362833,-9.850916613593606
4.548066493501373,8.17105614477569
12.935207895142845,11.645764605577149
17.177577346424336,-4.820825132283858
0.7204718226119882,6.885093752115062
-13.934432795167641,-0.05883039036934047
3.2672249872325394,-8.318943670557031
20.487792162242485,-6.5829535701417505
-14.121977076250435,-13.991824915576435
5.176847624743571,-0.3496872559174424
7.47977651451895,4.192994916146697
8.791444460521914,-13.731803058310762
22.269677978400296,-0.4399077221321857
23.211219451411395,8.569898397375292
9.303313516465991,-0.8467571323165554
19.981254504604838,2.4327300830052594
9.538725429415587,-0.00998768007223225
-16.979405731945672,12.995311663002433
-19.25595199989723,13.768591148561633
16.737688933946853,0.18594251236353995
-13.497729327937366,-6.394319133431226
-20.747746401289632,4.4325469118239775
-17.13139703253549,-19.144603932060605
-25.450453783762587,-7.034478580701833
-9.784779839779832,-11.88411877499951
11.581963136715498,14.60984291939818
-25.48119075034207,-9.38841443438364
15.941178695591177,1.302719211203586
24.19766340264175,-7.54301699795963
3.5920963260644037,6.848509128752369
-14.000588910874665,-6.31491815119895
-14.139464229272098,-4.631465715715369
11.261034952252691,0.29564192422472235
16.689867121392755,1.8477347432929632
-19.570566682661646,-13.66427579085842
-12.931117964694074,-2.128905668406054
12.931398925991834,3.8506904972179163
-13.560088138027952,-2.149666896832986
19.728172773683493,10.431905134236354
20.09566918327252,-10.498464541385346
-12.062847341119603,-17.428310998785253
15.234355789586852,-14.008437576108536
-15.699374262353114,-2.839585424059675
-14.143997735395253,3.1705078466986234
-21.651784770980967,8.00672634680498
15.573220094539666,-8.201560956558666
14.124657499907826,-4.5845997796457585
13.064151811198117,-0.2173418528054804
23.28146176367392,1.7226623365129792
-16.088794064955017,-20.044423616678728
-23.442513211222757,1.2532026279672748
12.333761552705418,-7.78944906614682
-25.927945600769565,-4.9818279057303965
19.393092143278857,-4.217533958971703
20.308561771673798,-5.610582664159157
5.758081424393196,10.023655895610322
15.528735301296207,0.24153955488177356
13.149232066022842,-7.271438406644155
4.584122892586582,-2.0135715279332853
-0.4585464724332601,10.327285122152466
-17.222946983783842,-6.689656846467246
6.758654061977822,2.5464021947070563
18.571731588440336,-5.960836608705631
-16.32064969035663,-14.583838878271157
12.702483627656774,-5.408295973722647
-24.643761009511177,-7.019654960676962
9.945549356273638,-1.7332324642533685
3.12230984262883,12.090832998955884
23.33605173384584,4.679153742431131
-21.430920530005626,-0.48857866343594925
4.0576217622793465,4.238784576071391
20.130857249904082,1.1999019155329365
-6.33496537925491,-10.033078580201773
-9.835722459833336,7.193096851380389
-20.93590511882584,8.565062685520795
-5.037548085071032,-5.099483441414245
15.573205010305657,-11.815022977064537
-6.826800154404788,-0.9620839446859818
16.136705267322913,-13.434702887667932
15.652905116084947,-5.876564589399838
20.394822958255016,-4.813184350855226
-18.367113220451124,4.409650428272053
1.6602849206718946,1.6105175760782529
18.09907095531341,-8.478037802300173
-0.056744004333152104,-2.5964813229096437
-5.332029809261868,-11.477204377100854
-18.64472995544531,8.578721784540457
-10.852617994494569,5.891782225540466
7.406478862619436,-2.1035661332017406
-20.447168969206263,9.902178382439866
-19.92872944664088,-10.630280009351628

